Short-Term Load Forecasting Using AMI Data

Accurate short-term load forecasting is essential for the efficient operation of the power sector. Forecasting load at a fine granularity such as hourly loads of individual households is challenging due to higher volatility and inherent stochasticity. At the aggregate levels, such as monthly load at a grid, the uncertainties and fluctuations are averaged out; hence predicting load is more straightforward. This paper proposes a method called Forecasting using Matrix Factorization (\textsc{fmf}) for short-term load forecasting (\textsc{stlf}). \textsc{fmf} only utilizes historical data from consumers' smart meters to forecast future loads (does not use any non-calendar attributes, consumers' demographics or activity patterns information, etc.) and can be applied to any locality. A prominent feature of \textsc{fmf} is that it works at any level of user-specified granularity, both in the temporal (from a single hour to days) and spatial dimensions (a single household to groups of consumers). We empirically evaluate \textsc{fmf} on three benchmark datasets and demonstrate that it significantly outperforms the state-of-the-art methods in terms of load forecasting. The computational complexity of \textsc{fmf} is also substantially less than known methods for \textsc{stlf} such as long short-term memory neural networks, random forest, support vector machines, and regression trees.

==> Data/mape.csv <==
x,swe1,swe2,swe4,swe8,swe16,swe582,iri1,iri2,iri4,iri8,iri16,iri709,aus1,aus2,aus4,aus8,aus16,aus34
1,42.011,38.614,29.089,28.83,31.371,38.467,41.613,23.367,32.948,99.337,64.333,40.643,40.544,66.243,90.122,115.36,121.26,104.99
2,37.084,37.35,29.55,29.425,50.212,35.591,36.398,20.878,31.934,33.377,64.874,86.002,41.155,42.157,100.03,151.81,119.93,90.895
3,34.747,42.909,30.569,27.843,30.855,32.384,45.301,24.12,22.565,29.849,83.877,25.654,32.971,31.352,74.815,86.031,101.05,104.02
4,27.325,27.231,25.045,24.184,28.088,29.1,23.546,17.574,22.67,31.214,32.371,99.62,23.032,26.359,28.98,46.513,60.554,62.564
5,23.669,28.627,23.273,21.946,25.298,25.935,4.4975,7.8771,9.4341,15.911,27.742,148.08,12.509,15.976,21.772,42.802,81.019,57.744


==> Data/mapeComparison.csv <==
x,swe1,swe2,swe4,swe8,iri1,iri2,iri4,iri8,aus1,aus2,aus4,aus8
1,32.2,31.852,51.499,99.5,92.9,149.98,354.95,223.2,97.4,90.688,234.27,199.5
2,35.591,71.72,43.954,93.69,84.452,187.41,266.25,157.5,96.115,98.01,168.19,176.3
3,32.384,62.942,38.499,86.5,24.636,190.37,181.5,137.9,86.806,62.401,102.02,135.3
4,29.1,65.859,28.382,72.58,104.51,106.41,139.57,100.58,73.599,67.133,62.528,94.8
5,25.935,63.511,22.295,68.43,132.83,392.32,147.1,98.73,54.323,344.7,48.941,78.5


==> Data/mse_swe_RF_validation.csv <==
x,y
1,0.311572418
2,0.29072919
3,0.283822842
4,0.278938983
5,0.270808147
6,0.267586972
7,0.267941359
8,0.26378922
9,0.267273396
10,0.262617836
11,0.260077877
12,0.261494392
13,0.256434598
14,0.258523293
15,0.255782188
16,0.259310626
17,0.260150443
18,0.257910849
19,0.253995933
20,0.256561687
21,0.258370198
22,0.255118898
23,0.255481247
24,0.254299458
25,0.25774189
26,0.258100342
27,0.255994035
28,0.254533362
29,0.251587714
30,0.255741078
31,0.256204133
32,0.255309211
33,0.255490495
34,0.261204579
35,0.255281025
36,0.256652589
37,0.256028338
38,0.259151429
39,0.256578812
40,0.257390753
41,0.256954841
42,0.258073735
43,0.258586129
44,0.255289599
45,0.258543663
46,0.259040587
47,0.257276436
48,0.257522754
49,0.257830493
50,0.254112195
51,0.262109941
52,0.258722465
53,0.259238971
54,0.258318274
55,0.25833967
56,0.25954181
57,0.258850791
58,0.259547149
59,0.259211123
60,0.263489956
61,0.261074991
62,0.260184288
63,0.259577456
64,0.259201666
65,0.259997004
66,0.260178973
67,0.262500529
68,0.259820181
69,0.260280682
70,0.262082096
71,0.262228391
72,0.261857261
73,0.261721164
74,0.263678736
75,0.260575111
76,0.261411021
77,0.264119511
78,0.262592738
79,0.263560514
80,0.263773163
81,0.263765212
82,0.264765779
83,0.265281416
84,0.264815214
85,0.264441905
86,0.266882455
87,0.267674965
88,0.267137086
89,0.265678684
90,0.267813417
91,0.266492588


==> Data/mse_swe_RF_validation_num_of_trees.csv <==
x,y
1,4.03E-01
2,3.34E-01
3,3.01E-01
4,2.78E-01
5,2.63E-01
6,2.56E-01
7,2.52E-01
8,2.49E-01
9,2.43E-01
10,2.41E-01
11,2.40E-01
12,2.40E-01
13,2.41E-01
14,2.38E-01
15,2.39E-01
16,2.37E-01
17,2.36E-01
18,2.34E-01
19,2.34E-01
20,2.34E-01
21,2.34E-01
22,2.33E-01
23,2.32E-01
24,2.31E-01
25,2.30E-01
26,2.29E-01
27,2.28E-01
28,2.29E-01
29,2.30E-01
30,2.30E-01
31,2.30E-01
32,2.29E-01
33,2.28E-01
34,2.27E-01
35,2.28E-01
36,2.28E-01
37,2.27E-01
38,2.27E-01
39,2.27E-01
40,2.26E-01
41,2.26E-01
42,2.26E-01
43,2.26E-01
44,2.26E-01
45,2.26E-01
46,2.26E-01
47,2.26E-01
48,2.26E-01
49,2.26E-01
50,2.27E-01
51,2.27E-01
52,2.27E-01
53,2.27E-01
54,2.27E-01
55,2.27E-01
56,2.27E-01
57,2.27E-01
58,2.27E-01
59,2.28E-01
60,2.28E-01
61,2.28E-01
62,2.28E-01
63,2.28E-01
64,2.28E-01
65,2.28E-01
66,2.28E-01
67,2.28E-01
68,2.28E-01
69,2.28E-01
70,2.27E-01
71,2.27E-01
72,2.28E-01
73,2.28E-01
74,2.28E-01
75,2.28E-01
76,2.28E-01
77,2.28E-01
78,2.28E-01
79,2.28E-01
80,2.28E-01
81,2.28E-01
82,2.28E-01
83,2.28E-01
84,2.29E-01
85,2.29E-01
86,2.29E-01
87,2.29E-01
88,2.29E-01
89,2.28E-01
90,2.29E-01
91,2.28E-01
92,2.28E-01
93,2.29E-01
94,2.29E-01
95,2.29E-01
96,2.29E-01
97,2.29E-01
98,2.28E-01
99,2.28E-01
100,2.28E-01


==> Figures/csv/swe_clust_goodness.csv <==
6.7503,6.7474,6.7429,6.7403,6.7383,6.7362,6.735,6.7322,6.731,6.7271,6.7221,6.7178,6.7141,6.7121,6.7127,6.715,6.7172,6.7185,6.7181,6.7154,6.7105,6.702,6.6918,6.6804,6.668,6.6571,6.646,6.6383,6.6324,6.6284,6.6259,6.6247,6.6248,6.6241,6.6213,6.6191,6.617,6.6173,6.6189,6.6209,6.6233,6.6234,6.6226,6.6186,6.6106,6.6017,6.5907,6.5798,6.5668,6.5546,6.5423,6.531,6.5229,6.5182,6.5115,6.5037,6.4961,6.4895,6.4832,6.4757,6.4686,6.4633,6.4596,6.4579,6.456,6.4557,6.454,6.4497,6.4436,6.4347,6.4236,6.4122,6.4006,6.3891,6.3783,6.3679,6.3608,6.3563,6.3502,6.3411,6.3323,6.3239,6.316,6.3073,6.2988,6.2929,6.2892,6.2866,6.2838,6.2814,6.2792,6.2745,6.2678,6.2587,6.2483,6.2372,6.2266,6.2157,6.2053,6.1954,6.1874,6.1866,6.1815,6.1763,6.1715,6.1684,6.1667,6.1641,6.162,6.1609,6.1622,6.1651,6.1704,6.1722,6.1719,6.1713,6.17,6.1675,6.1626,6.1541,6.1463,6.137,6.1304,6.122,6.1163,6.112,6.1077,6.1058,6.1043,6.1027,6.0995,6.0953,6.0914,6.0888,6.0884,6.0881,6.0871,6.0851,6.0842,6.083,6.0774,6.0676,6.0548,6.0395,6.0241,6.0095,5.9929,5.9784,5.9671,5.9572,5.9481,5.9398,5.9326,5.9272,5.9216,5.9153,5.9082,5.9015,5.8958,5.8915,5.8865,5.8824,5.8758,5.8689,5.8593,5.8462,5.8307,5.8145,5.7983,5.7829,5.7696,5.7588,5.7514,5.7496,5.7462,5.7402,5.7337,5.7273,5.722,5.7157,5.7088,5.7032,5.6993,5.6947,5.6917,5.6887,5.6846,5.6785,5.6718,5.6598,5.6448,5.6297,5.6121,5.595,5.5797,5.5665,5.558,5.555,5.5495,5.5424,5.5334,5.5229,5.5129,5.5019,5.4904,5.4815,5.4732,5.4679,5.4625,5.4592,5.4554,5.4503,5.4441,5.4341,5.4208,5.4061,5.3913,5.3768,5.3639,5.3532,5.3465,5.3459,5.344,5.3411,5.3383,5.3346,5.3313,5.326,5.3202,5.3137,5.3089,5.3058,5.3023,5.2997,5.2982,5.2946,5.2889,5.2789,5.2664,5.2534,5.2401,5.2283,5.2175,5.2099,5.2075,5.2097,5.2112,5.211,5.2117,5.2111,5.2109,5.21,5.2056,5.2004,5.1995,5.2012,5.2038,5.2054,5.2085,5.212,5.2124,5.2087,5.2029,5.1943,5.1859,5.1762,5.1676,5.1614,5.1596,5.1644,5.1703,5.1739,5.1768,5.1803,5.1828,5.1857,5.1859,5.1862,5.1892,5.198,5.2075,5.2162,5.2233,5.2297,5.2343,5.2355,5.2327,5.2284,5.2244,5.2197,5.215,5.2123,5.213,5.2167,5.2235,5.2327,5.2427,5.2533,5.2641,5.2727,5.2816,5.2872,5.2966,5.31,5.325,5.3384,5.35,5.3624,5.3718,5.3779,5.3815,5.3815,5.3792,5.3797,5.3798,5.3808,5.3819,5.3832,5.3869,5.3925,5.3996,5.4055,5.4084,5.4115,5.4142,5.4181,5.4261,5.4341,5.4403,5.4469,5.4537,5.4573,5.4585,5.4542,5.4469,5.4381,5.4268,5.4164,5.407,5.4001,5.3984,5.401,5.4017,5.402,5.4019,5.3996,5.3988,5.3971,5.3941,5.3915,5.3927,5.3941,5.3957,5.3969,5.3988,5.3995,5.3985,5.3936,5.3861,5.3773,5.3697,5.3622,5.3576,5.3551,5.3578,5.3655,5.3746,5.3818,5.3887,5.3952,5.4018,5.4068,5.4092,5.4108,5.4159,5.4263,5.4403,5.4565,5.4719,5.4861,5.4993,5.5088,5.5151,5.5203,5.5223,5.5267,5.5319,5.5412,5.5539,5.5734,5.5925,5.6107,5.6302,5.6474,5.6636,5.6773,5.6892,5.6991,5.7153,5.7377,5.7614,5.7862,5.8108,5.8337,5.8547,5.8707,5.8831,5.8929,5.9025,5.9121,5.9229,5.9363,5.9514,5.9729,5.995,6.0141,6.0322,6.0493,6.0652,6.0786,6.0894,6.099,6.1156,6.1366,6.1592,6.1837,6.2074,6.2289,6.2483,6.2644,6.2757,6.2837,6.2902,6.2956,6.3021,6.3097,6.3207,6.3377,6.355,6.3693,6.3815,6.3933,6.4034,6.412,6.418,6.4218,6.4302,6.4425,6.4555,6.4691,6.4798,6.4893,6.4983,6.5033,6.5041,6.5037,6.5013,6.5001,6.4963,6.4943,6.4945,6.4976,6.5031,6.5097,6.5175,6.5244,6.532,6.5382,6.5435,6.5445,6.5491,6.5562,6.5657,6.5728,6.5796,6.5854,6.5904,6.5916,6.59,6.5851,6.5775,6.5703,6.5646,6.5605,6.5589,6.558,6.5609,6.5641,6.5686,6.5727,6.578,6.5823,6.5852,6.5887,6.5928,6.5991,6.6037,6.6069,6.6087,6.6111,6.6091,6.6045,6.5954,6.5831,6.5696,6.5584,6.5496,6.5419,6.5394,6.5419,6.5429,6.5442,6.5431,6.5389,6.5353,6.5308,6.5277,6.5249,6.5236,6.5258,6.5287,6.5333,6.5381,6.5423,6.5456,6.5445,6.5383,6.5317,6.5237,6.517,6.5114,6.5078,6.5093,6.5163,6.5213,6.5254,6.5295,6.5337,6.5361,6.5381,6.5367,6.5339,6.5372,6.5429,6.5523,6.5623,6.5728,6.5812,6.5877,6.5907,6.5899,6.587,6.5828,6.5781,6.5735,6.5711,6.5728,6.581,6.5874,6.5917,6.5933,6.5936,6.5922,6.5889,6.583,6.5749,6.5717,6.5738,6.5777,6.5823,6.5878,6.5917,6.5944,6.5913,6.5858,6.5772,6.564,6.5496,6.535,6.5241,6.517,6.5151,6.5104,6.5049,6.4992,6.4891,6.48,6.4679,6.4545,6.4388,6.4287,6.4224,6.4165,6.4138,6.4122,6.4108,6.4057,6.3963,6.3807,6.362,6.343,6.323,6.3034,6.2868,6.2743,6.2674,6.2625,6.2545,6.2459,6.2343,6.2226,6.2094,6.1952,6.1774,6.1642,6.158,6.1553,6.1515,6.1465,6.1422,6.1364,6.1262,6.1099,6.0903,6.069,6.0461,6.0235,6.0037,5.9844,5.9685,5.9561,5.9458,5.9386,5.9321,5.9247,5.9177,5.909,5.8976,5.8887,5.8848,5.8824,5.8785,5.8749,5.8708,5.8661,5.8579,5.8465,5.8319,5.8161,5.8008,5.7882,5.7768,5.7681,5.7613,5.757,5.7541,5.7529,5.7524,5.7549,5.7552,5.756,5.7575,5.7612,5.7692,5.7747,5.7812,5.7878,5.7944,5.7962,5.7963,5.7927,5.7888,5.784,5.7804,5.778,5.7764,5.7791,5.7857,5.791,5.7934,5.7931,5.7916,5.7889,5.7861,5.7832,5.7819,5.7822,5.7849,5.7875,5.7911,5.7921,5.7931,5.792,5.7876,5.7791,5.7656,5.7521,5.7401,5.729,5.7202,5.7154,5.7153,5.7155,5.7142,5.7123,5.7089,5.7036,5.697,5.6887,5.6766,5.669,5.666,5.665,5.6661,5.667,5.6678,5.6652,5.6602,5.6501,5.6361,5.6187,5.6007,5.5832,5.5678,5.5562,5.5506,5.5432,5.532,5.5203,5.5083,5.4955,5.4831,5.4675,5.4507,5.4395,5.4348,5.432,5.4312,5.4302,5.429,5.4261,5.42,5.4092,5.3966,5.3818,5.3665,5.3502,5.3374,5.3293,5.3276,5.3233,5.3173,5.3101,5.3019,5.2932,5.2831,5.2715,5.2572,5.2481,5.2455,5.246,5.2489,5.2512,5.2534,5.2537,5.2488,5.24,5.2279,5.2135,5.1989,5.1838,5.1705,5.16,5.1566,5.1522,5.1466,5.1419,5.1369,5.1328,5.1264,5.1185,5.1087,5.105,5.106,5.1075,5.1108,5.1116,5.1122,5.1118,5.1086,5.1001,5.0896,5.0768,5.0635,5.0498,5.0383,5.0303,5.0253,5.0244,5.0241,5.0241,5.0253,5.0259,5.0246,5.0226,5.0187,5.0171,5.0225,5.0273,5.0332,5.0378,5.0415,5.0446,5.046,5.0429,5.0363,5.0269,5.0197,5.0134,5.0081,5.005,5.003,5.0032,5.0048,5.0073,5.0101,5.0138,5.0165,5.02,5.0225,5.0263,5.0319,5.0357,5.0403,5.0444,5.0484,5.0502,5.0499,5.047,5.0424,5.0385,5.0373,5.0377,5.0402,5.047,5.0585,5.0705,5.0799,5.0884,5.0955,5.1009,5.1058,5.1097,5.1156,5.1236,5.1333,5.145,5.1555,5.163,5.1729,5.1809,5.1865,5.1874,5.1834,5.179,5.1745,5.1693,5.1664,5.1687,5.1763,5.1811,5.1822,5.1812,5.18,5.1768,5.1728,5.1658,5.1582,5.1573,5.1648,5.1791,5.1947,5.2121,5.2291,5.2425,5.2542,5.2629,5.2685,5.2726,5.2767,5.2818,5.2898,5.3025,5.3191,5.3364,5.3506,5.3625,5.372,5.3807,5.3881,5.3926,5.3969,5.4056,5.4208,5.4379,5.4573,5.4775,5.4968,5.5146,5.5307,5.5428,5.5519,5.5605,5.5698,5.5796,5.5906,5.6061,5.6266,5.6474,5.6639,5.6802,5.6949,5.7092,5.7208,5.731,5.7385,5.7497,5.7656,5.7843,5.8028,5.82,5.8354,5.8494,5.8582,5.8621,5.8619,5.8606,5.8577,5.8565,5.856,5.8596,5.8679,5.8752,5.8791,5.8821,5.8841,5.8851,5.885,5.8823,5.8783,5.88,5.8871,5.8989,5.9105,5.9209,5.9318,5.9397,5.945,5.9464,5.9431,5.9381,5.932,5.9268,5.9231,5.9216,5.9234,5.9264,5.9304,5.9347,5.9386,5.9414,5.9437,5.9442,5.942,5.9447,5.9528,5.9627,5.9716,5.9797,5.9889,5.9965,6.0025,6.0045,6.0029,6.0002,5.9977,5.9963,5.9942,5.9935,5.9944,5.9961,5.9986,6.0036,6.0072,6.0094,6.0099,6.0092,6.0075,6.0074,6.0095,6.0128,6.015,6.0159,6.0171,6.0147,6.009,6.001,5.99,5.9806,5.9725,5.9663,5.9618,5.9609,5.9648,5.9669,5.9649,5.9602,5.9544,5.9493,5.9425,5.9351,5.9299,5.9263,5.926,5.9273,5.9295,5.9312,5.9307,5.9284,5.924,5.9162,5.9043,5.8921,5.8795,5.8678,5.8567,5.8524,5.8514,5.8487,5.8448,5.8404,5.8326,5.8253,5.8162,5.8035,5.7878,5.7765,5.7723,5.7713,5.7718,5.7743,5.7758,5.7756,5.7722,5.764,5.7521,5.7374,5.7215,5.7079,5.6925,5.6829,5.6782,5.6715,5.6634,5.6555,5.6467,5.6375,5.6274,5.6144,5.6002,5.5924,5.5941,5.5987,5.6039,5.612,5.6186,5.6235,5.6255,5.6227,5.6146,5.6038,5.5932,5.5827,5.5738,5.5707,5.5701,5.566,5.558,5.5469,5.5344,5.5223,5.508,5.4899,5.4712,5.4554,5.4479,5.4446,5.4439,5.4437,5.4412,5.4396,5.4324,5.4221,5.4069,5.3901,5.372,5.3543,5.3375,5.3236,5.3148,5.3038,5.2894,5.2742,5.2585,5.2411,5.2217,5.2004,5.1772,5.1584,5.1486,5.1429,5.1384,5.134,5.1312,5.1254,5.1174,5.1064,5.091,5.0751,5.059,5.0445,5.0348,5.028,5.0252,5.0253,5.0242,5.0228,5.0208,5.0183,5.0141,5.0079,4.9992,4.9945,4.9976,5.0027,5.0088,5.0159,5.0225,5.0286,5.0316,5.0299,5.0253,5.0174,5.0115,5.0066,5.0029,5.002,5.0023,5.0035,5.0057,5.0093,5.0124,5.0154,5.0154,5.0157,5.0164,5.0172,5.0187,5.0229,5.0268,5.0313,5.035,5.0381,5.0384,5.0347,5.0264,5.0178,5.0116,5.0052,4.9982,4.9946,4.9927,4.9924,4.9904,4.9891,4.9877,4.9864,4.9867,4.9864,4.9855,4.9876,4.993,4.999,5.0056,5.0145,5.0249,5.0355,5.0453,5.0517,5.0548,5.0568,5.0581,5.061,5.0646,5.0711,5.0789,5.0863,5.0903,5.0919,5.0919,5.0913,5.0911,5.0879,5.0815,5.0791,5.0823,5.0907,5.1004,5.1109,5.1215,5.1314,5.1377,5.1406,5.1392,5.1354,5.1303,5.1256,5.1245,5.1265,5.1325,5.1369,5.1407,5.1427,5.1439,5.1439,5.1434,5.1391,5.1332,5.132,5.1349,5.1393,5.1466,5.1524,5.1591,5.1641,5.1682,5.1683,5.1631,5.1568,5.1509,5.1443,5.1392,5.1373,5.1376,5.1387,5.139,5.1387,5.1368,5.1338,5.1307,5.1236,5.1136,5.11,5.1128,5.1183,5.1261,5.1347,5.1426,5.1492,5.1531,5.1548,5.1498,5.143,5.1361,5.128,5.1232,5.1209,5.1216,5.1206,5.1168,5.1124,5.1049,5.0958,5.0847,5.0706,5.0552,5.0452,5.0426,5.0439,5.0473,5.0494,5.0509,5.0533,5.0532,5.0512,5.0441,5.0354,5.0266,5.0185,5.0135,5.0086,5.006,5.0048,5.0038,5.0036,5.003,5.001,4.9986,4.9933,4.9858,4.9834,4.988,4.9949,5.0016,5.0091,5.0171,5.0251,5.0316,5.0348,5.0331,5.0276,5.0233,5.0202,5.0186,5.0212,5.0247,5.0292,5.0352,5.0406,5.0447,5.0478,5.0477,5.0466,5.0461,5.0462,5.0511,5.0602,5.0714,5.0832,5.0942,5.1028,5.1088,5.1121,5.1111,5.1089,5.1054,5.1041,5.1028,5.1042,5.1074,5.109,5.1076,5.1045,5.099,5.0925,5.085,5.0757,5.0674,5.0627,5.0618,5.0638,5.0672,5.0709,5.0749,5.0757,5.0744,5.0706,5.0644,5.0558,5.0485,5.0415,5.0363,5.0349,5.0371,5.0364,5.0337,5.0297,5.0252,5.0214,5.0188,5.0134,5.0083,5.0046,5.0081,5.0162,5.0244,5.0335,5.0415,5.0477,5.052,5.0535,5.049,5.0426,5.0368,5.0302,5.0232,5.0197,5.0191,5.018,5.0132,5.006,4.9989,4.992,4.9829,4.9748,4.9677,4.9633,4.9657,4.9719,4.9798,4.9879,4.9939,4.9999,5.0034,5.0042,5.0032,5.0003,4.9972,4.9933,4.9929,4.9967,5.0041,5.009,5.0102,5.01,5.009,5.0053,5.0006,4.9936,4.9857,4.9828,4.9863,4.9943,5.0055,5.0183,5.0303,5.0416,5.0502,5.0575,5.0617,5.065,5.0683,5.0737,5.0791,5.0892,5.1017,5.1121,5.1187,5.1223,5.1252,5.1266,5.1269,5.1263,5.1247,5.1255,5.133,5.1444,5.1561,5.1669,5.1777,5.1875,5.1956,5.2001,5.1994,5.1977,5.1944,5.191,5.189,5.1892,5.1892,5.1882,5.1873,5.1882,5.1884,5.186,5.182,5.1762,5.1679,5.1646,5.1673,5.1741,5.1826,5.1914,5.1988,5.2063,5.2121,5.214,5.2126,5.2114,5.2094,5.2099,5.2118,5.2146,5.2176,5.2206,5.2238,5.2267,5.2277,5.2272,5.2246,5.2214,5.2206,5.2208,5.2237,5.2283,5.2328,5.2383,5.2421,5.2441,5.2441,5.2409,5.2342,5.2277,5.222,5.2188,5.2165,5.2161,5.2172,5.217,5.214,5.2114,5.2073,5.2028,5.1967,5.1891,5.1827,5.1785,5.1787,5.1808,5.184,5.1897,5.1943,5.1968,5.1965,5.1934,5.1857,5.1745,5.1616,5.1491,5.1398,5.136,5.1374,5.1374,5.133,5.1274,5.1218,5.1137,5.1058,5.0948,5.0832,5.0761,5.0767,5.0834,5.093,5.1051,5.1167,5.127,5.1351,5.1382,5.1362,5.13,5.1234,5.1171,5.1129,5.1144,5.1196,5.124,5.127,5.1288,5.1296,5.1296,5.1279,5.1233,5.1162,5.1159,5.1217,5.1318,5.1418,5.1526,5.1612,5.1685,5.1722,5.1731,5.1681,5.1594,5.1514,5.1436,5.1364,5.1327,5.133,5.1313,5.1291,5.1251,5.1197,5.1127,5.1048,5.0932,5.0796,5.0691,5.0663,5.0689,5.075,5.0802,5.0861,5.0881,5.0877,5.0837,5.0759,5.0666,5.0564,5.0471,5.0398,5.0339,5.0331,5.0314,5.0265,5.0196,5.0121,5.004,4.9924,4.9776,4.9615,4.9519,4.9501,4.9543,4.9592,4.9665,4.9725,4.9788,4.9829,4.9842,4.9806,4.9742,4.9654,4.9558,4.9472,4.9408,4.9349,4.9278,4.9195,4.9111,4.9014,4.8898,4.8784,4.862,4.8452,4.8324,4.8285,4.8312,4.833,4.8343,4.836,4.8349,4.833,4.8282,4.8174,4.8032,4.7903,4.7784,4.7674,4.758,4.7502,4.7431,4.7386,4.7332,4.7282,4.7219,4.7152,4.7078,4.7011,4.6959,4.6944,4.6942,4.6943,4.696,4.6966,4.6963,4.6939,4.6885,4.6793,4.6665,4.6539,4.6428,4.6345,4.6279,4.6249,4.6215,4.6164,4.6103,4.6035,4.5952,4.5863,4.5756,4.5672,4.56,4.556,4.5554,4.5571,4.5597,4.5614,4.5626,4.5589,4.5525,4.5421,4.5302,4.5193,4.5086,4.5007,4.4972,4.4976,4.4958,4.4927,4.4883,4.4822,4.4741,4.4659,4.4547,4.4425,4.4329,4.4299,4.4305,4.4338,4.4361,4.4387,4.4383,4.4357,4.4308,4.422,4.4118,4.4013,4.3891,4.3795,4.3745,4.3724,4.37,4.3661,4.3614,4.356,4.3497,4.3411,4.3288,4.315,4.3058,4.3039,4.3051,4.3103,4.3157,4.3211,4.3254,4.3274,4.3264,4.321,4.3115,4.2999,4.288,4.2779,4.2713,4.2676,4.2629,4.2566,4.2508,4.2431,4.2347,4.2251,4.212,4.1976,4.1862,4.1802,4.1792,4.1812,4.184,4.1867,4.188,4.1872,4.1837,4.1764,4.1668,4.1574,4.1467,4.1376,4.1323,4.13,4.1253,4.119,4.1129,4.1071,4.101,4.0938,4.0857,4.0754,4.0692,4.0674,4.0698,4.0739,4.0783,4.0831,4.0865,4.0888,4.0873,4.0813,4.0715,4.0589,4.0468,4.0367,4.0291,4.0239,4.0201,4.018,4.0164,4.0154,4.0126,4.0088,4.0032,3.9958,3.9927,3.9946,4.0002,4.0052,4.0098,4.0146,4.0183,4.0213,4.0195,4.0131,4.002,3.9914,3.9814,3.9734,3.9666,3.9609,3.9567,3.9531,3.9491,3.9459,3.9408,3.9362,3.9312,3.9287,3.9277,3.9288,3.9313,3.9366,3.9411,3.9435,3.9468,3.946,3.9431,3.936,3.9243,3.9144,3.9068,3.9008,3.8988,3.9015,3.9031,3.902,3.9016,3.9008,3.8995,3.8954,3.8933,3.8902,3.8891,3.8892,3.8925,3.8969,3.9031,3.9061,3.9082,3.9074,3.9045,3.8999,3.8923,3.8858,3.8805,3.8769,3.8771,3.881,3.8838,3.8862,3.8864,3.8885,3.8891,3.8896,3.8884,3.8857,3.8862,3.892,3.9004,3.9109,3.9216,3.9321,3.9405,3.9459,3.9484,3.9475,3.944,3.9401,3.9361,3.9356,3.9386,3.9472,3.9549,3.9619,3.9668,3.9709,3.9745,3.9777,3.9782,3.977,3.9812,3.9902,4.0008,4.0147,4.0284,4.041,4.0522,4.0621,4.0692,4.0719,4.0724,4.0709,4.0714,4.0719,4.0777,4.0863,4.0931,4.0985,4.1024,4.1062,4.1105,4.113,4.1128,4.1117,4.1152,4.1233,4.1358,4.1503,4.1649,4.1786,4.1918,4.2009,4.2064,4.2086,4.2078,4.2052,4.2043,4.2033,4.2071,4.2155,4.2245,4.2308,4.2364,4.2416,4.2446,4.2454,4.2442,4.2413,4.2426,4.25,4.2626,4.2779,4.2926,4.308,4.3213,4.3342,4.3439,4.3506,4.3523,4.3527,4.3524,4.3533,4.3555,4.3602,4.3644,4.3703,4.3741,4.3787,4.3828,4.3865,4.3867,4.3862,4.3905,4.3988,4.4079,4.415,4.4203,4.4266,4.4304,4.433,4.432,4.4289,4.4228,4.4164,4.4119,4.4093,4.4084,4.407,4.407,4.4079,4.409,4.4101,4.411,4.41,4.4084,4.4072,4.4084,4.4104,4.4135,4.4178,4.4218,4.4237,4.4236,4.4226,4.4191,4.4142,4.4075,4.4033,4.4016,4.4018,4.405,4.4049,4.4035,4.4007,4.3983,4.3954,4.3927,4.3875,4.3815,4.3769,4.372,4.3676,4.3672,4.3683,4.3708,4.3713,4.3682,4.3634,4.3577,4.352,4.345,4.3362,4.3297,4.326,4.3257,4.3257,4.3239,4.3205,4.3165,4.3118,4.3059,4.2988,4.2901,4.2787,4.2713,4.2685,4.2691,4.2716,4.2745,4.2787,4.2789,4.2786,4.2757,4.2704,4.262,4.2534,4.2441,4.2395,4.2385,4.2364,4.2315,4.225,4.218,4.2103,4.2019,4.1925,4.1807,4.1685,4.1613,4.1576,4.1587,4.1611,4.1644,4.1665,4.1663,4.1631,4.1592,4.152,4.1442,4.135,4.1262,4.1203,4.1189,4.117,4.1149,4.1117,4.1081,4.1028,4.0976,4.0909,4.081,4.0696,4.0615,4.0581,4.0592,4.064,4.0693,4.0727,4.075,4.0748,4.0737,4.0692,4.0642,4.0579,4.0528,4.0508,4.053,4.0522,4.0496,4.0453,4.0396,4.0338,4.0259,4.0178,4.0069,3.9966,3.9911,3.9888,3.9896,3.9928,3.9961,3.9992,4.0018,4.0031,4.0012,3.9984,3.9923,3.986,3.9801,3.9762,3.9725,3.9698,3.9694,3.9689,3.967,3.9648,3.9602,3.9555,3.948,3.9372,3.9297,3.9265,3.9264,3.9282,3.9308,3.9335,3.9356,3.9365,3.936,3.9309,3.9214,3.911,3.9012,3.891,3.8833,3.876,3.8705,3.8654,3.8631,3.8587,3.8546,3.8484,3.8417,3.8361,3.8325,3.8308,3.8319,3.8319,3.8314,3.8291,3.8267,3.8218,3.8152,3.8057,3.7963,3.7877,3.7818,3.7773,3.7762,3.7741,3.7713,3.7675,3.7626,3.7569,3.7501,3.7419,3.7342,3.7286,3.7257,3.7233,3.7237,3.7255,3.7276,3.7286,3.7279,3.7259,3.7218,3.7148,3.7059,3.6961,3.6882,3.684,3.6837,3.6806,3.6751,3.6696,3.6622,3.6552,3.6468,3.6368,3.6252,3.6197,3.6193,3.6222,3.627,3.6344,3.6399,3.6455,3.649,3.65,3.6501,3.6499,3.6456,3.6397,3.6351,3.634,3.6383,3.6407,3.6416,3.6398,3.6365,3.6318,3.625,3.6172,3.6072,3.6014,3.5995,3.602,3.608,3.6173,3.6278,3.6378,3.6454,3.6505,3.6535,3.6547,3.6535,3.6511,3.6487,3.6475,3.6494,3.6514,3.6503,3.6475,3.6435,3.6386,3.6323,3.6244,3.6133,3.6069,3.6053,3.6062,3.6097,3.6167,3.6233,3.6304,3.6363,3.641,3.6424,3.6422,3.64,3.6358,3.6323,3.6288,3.627,3.6251,3.6224,3.6183,3.6113,3.6033,3.5939,3.5815,3.5681,3.5575,3.5512,3.5481,3.5459,3.5461,3.5451,3.5443,3.5444,3.5438,3.5418,3.5381,3.5309,3.5205,3.5104,3.5018,3.4953,3.4902,3.484,3.4767,3.4678,3.4582,3.4479,3.4346,3.4175,3.4067,3.3994,3.3943,3.392,3.3914,3.392,3.3928,3.3932,3.3916,3.3884,3.3834,3.3778,3.3699,3.3631,3.3562,3.3496,3.3432,3.3366,3.3276,3.318,3.3091,3.2982,3.2867,3.2762,3.2694,3.262,3.2564,3.2541,3.2544,3.2565,3.2585,3.2603,3.2611,3.2604,3.2574,3.2521,3.2461,3.2417,3.2378,3.234,3.2309,3.2285,3.2265,3.2236,3.2206,3.2166,3.2122,3.2079,3.2041,3.2031,3.201,3.1998,3.2034,3.2065,3.21,3.2131,3.2146,3.2139,3.2114,3.2069,3.2028,3.2005,3.1996,3.2009,3.2021,3.2007,3.1987,3.1946,3.1911,3.1859,3.1785,3.1693,3.1627,3.1598,3.1602,3.1645,3.1719,3.1787,3.185,3.1889,3.1912,3.1908,3.189,3.185,3.1797,3.1745,3.1723,3.1729,3.1738,3.172,3.1702,3.1667,3.1625,3.1572,3.1493,3.1407,3.1368,3.1367,3.1395,3.1462,3.1528,3.159,3.1644,3.1671,3.1653,3.1612,3.1552,3.1475,3.1383,3.1301,3.1247,3.1244,3.1243,3.1233,3.1207,3.1172,3.1125,3.107,3.0973,3.0843,3.0751,3.0683,3.0644,3.0641,3.0673,3.0718,3.0758,3.0793,3.0801,3.0787,3.0763,3.0716,3.0646,3.0578,3.0522,3.0488,3.0442,3.0378,3.0308,3.0216,3.0129,3.0034,2.9935,2.9833,2.974,2.9702,2.9687,2.9699,2.9726,2.9768,2.9811,2.9845,2.9868,2.9876,2.9872,2.9855,2.9814,2.9783,2.9753,2.9718,2.9683,2.965,2.9607,2.9544,2.9479,2.9396,2.9321,2.9252,2.9208,2.9182,2.9186,2.9213,2.925,2.9296,2.9358,2.9395,2.9418,2.9411,2.9385,2.9353,2.9315,2.9284,2.9253,2.9228,2.9216,2.92,2.9172,2.9141,2.9106,2.9065,2.9014,2.8968,2.8936,2.8916,2.8929,2.8966,2.9015,2.9062,2.9108,2.914,2.9149,2.915,2.9152,2.9138,2.9108,2.9087,2.9084,2.9092,2.9068,2.9019,2.8947,2.8872,2.8794,2.8711,2.8626,2.8555,2.85,2.8461,2.8452,2.8477,2.8507,2.8551,2.8585,2.859,2.8573,2.8549,2.852,2.8479,2.8409,2.8335,2.828,2.8246,2.8199,2.8137,2.8058,2.7972,2.7879,2.7779,2.7693,2.764,2.7613,2.7605,2.7609,2.7629,2.7657,2.7697,2.7729,2.7735,2.7719,2.7673,2.7639,2.7576,2.7489,2.7402,2.7351,2.7335,2.7315,2.7268,2.7206,2.7145,2.7082,2.7013,2.6944,2.6859,2.6813,2.6797,2.6825,2.6876,2.6934,2.7013,2.7089,2.7137,2.7178,2.7196,2.7193,2.7172,2.713,2.71,2.7077,2.7101,2.7126,2.7136,2.7135,2.7121,2.7109,2.709,2.7056,2.7027,2.7005,2.7036,2.7075,2.7153,2.7244,2.733,2.7414,2.7461,2.7471,2.7469,2.7442,2.7393,2.7326,2.7275,2.7251,2.7265,2.7288,2.7305,2.7326,2.7355,2.7369,2.7378,2.7374,2.7354,2.7369,2.7412,2.7481,2.7562,2.7671,2.7759,2.7856,2.7943,2.8004,2.8052,2.8085,2.8095,2.8083,2.8076,2.8061,2.8053,2.8068,2.8084,2.809,2.8081,2.8055,2.8031,2.7992,2.7959,2.7955,2.7975,2.8021,2.8092,2.8175,2.8268,2.8354,2.8409,2.8473,2.8497,2.8506,2.8503,2.8485,2.8463,2.8439,2.8435,2.8444,2.8461,2.847,2.8478,2.8479,2.8453,2.8417,2.8413,2.842,2.8438,2.8474,2.8531,2.8615,2.8712,2.8805,2.8872,2.8913,2.8937,2.8952,2.8959,2.8963,2.8974,2.8987,2.9022,2.904,2.904,2.9032,2.9015,2.8987,2.8965,2.894,2.8908,2.8882,2.8874,2.8887,2.8926,2.8986,2.9055,2.9118,2.9152,2.9159,2.9149,2.9116,2.9073,2.9018,2.8974,2.8959,2.898,2.8984,2.8972,2.8947,2.8918,2.8887,2.8848,2.8791,2.8738,2.8721,2.8734,2.8781,2.886,2.8963,2.9075,2.9188,2.9275,2.9338,2.939,2.9425,2.9437,2.944,2.9444,2.9467,2.9517,2.9533,2.9536,2.9517,2.9505,2.949,2.9471,2.9425,2.9372,2.9348,2.9349,2.938,2.9434,2.9514,2.9608,2.9697,2.974,2.9761,2.9755,2.9747,2.9736,2.9715,2.9697,2.9698,2.9723,2.9726,2.9719,2.9697,2.967,2.9634,2.9591,2.9531,2.9446,2.9381,2.936,2.936,2.9363,2.9407,2.9458,2.9505,2.9549,2.9566,2.958,2.9564,2.9545,2.9518,2.948,2.9445,2.9453,2.9435,2.941,2.937,2.9321,2.9268,2.9204,2.9137,2.9055,2.8992,2.8968,2.8962,2.896,2.8965,2.8986,2.9007,2.901,2.9002,2.8972,2.8931,2.8862,2.8778,2.8708,2.8643,2.8597,2.8577,2.8558,2.8547,2.8537,2.8527,2.8506,2.8466,2.8403,2.8354,2.8326,2.8318,2.83,2.8305,2.8317,2.8332,2.8333,2.8298,2.8242,2.817,2.8101,2.801,2.7935,2.7854,2.7773,2.7707,2.7654,2.7611,2.7574,2.7535,2.7482,2.7428,2.7368,2.731,2.7275,2.7255,2.7249,2.7271,2.7288,2.7317,2.7312,2.7295,2.727,2.7225,2.7172,2.7103,2.7026,2.6966,2.6938,2.6881,2.6826,2.677,2.6713,2.6654,2.6598,2.6564,2.6528,2.6507,2.6495,2.6495,2.6507,2.6525,2.6564,2.6601,2.6595,2.6567,2.653,2.6479,2.6415,2.6327,2.6239,2.6168,2.6147,2.6132,2.6097,2.6029,2.5962,2.5891,2.581,2.5722,2.5633,2.5586,2.5574,2.5616,2.5672,2.5746,2.5817,2.5874,2.5908,2.591,2.5887,2.5843,2.5783,2.5706,2.563,2.5587,2.5577,2.5557,2.5512,2.5463,2.5408,2.5347,2.5276,2.5182,2.5092,2.503,2.5023,2.5033,2.5045,2.5072,2.5111,2.514,2.5144,2.5123,2.5087,2.5048,2.497,2.4875,2.4759,2.4659,2.4606,2.4549,2.4471,2.4387,2.4299,2.4197,2.4091,2.3987,2.3878,2.3816,2.379,2.3784,2.3778,2.379,2.3823,2.3854,2.3853,2.3832,2.3797,2.3748,2.3692,2.3618,2.3524,2.3436,2.3387,2.3326,2.3252,2.3167,2.3076,2.2982,2.2894,2.2794,2.2695,2.2639,2.2622,2.2627,2.2637,2.2658,2.2695,2.2723,2.2738,2.2732,2.2709,2.2668,2.2614,2.2524,2.2419,2.2327,2.2247,2.2194,2.2151,2.2105,2.205,2.1987,2.1924,2.1864,2.1786,2.1753,2.1743,2.1764,2.1764,2.1772,2.1789,2.1812,2.1814,2.1806,2.1768,2.1724,2.1678,2.1629,2.1565,2.1504,2.1453,2.1409,2.1382,2.1363,2.135,2.1346,2.1331,2.131,2.1297,2.1285,2.1288,2.129,2.1297,2.1317,2.1334,2.1347,2.1349,2.1334,2.13,2.1252,2.1211,2.1154,2.1102,2.1058,2.1039,2.1014,2.0997,2.0967,2.0929,2.0883,2.084,2.0815,2.0817,2.0833,2.087,2.0911,2.0966,2.1031,2.1107,2.1182,2.1247,2.1276,2.1282,2.1279,2.1295,2.1286,2.1273,2.1274,2.1311,2.1334,2.1344,2.1345,2.1331,2.1316,2.13,2.127,2.1236,2.124,2.1268,2.1308,2.1368,2.1462,2.1555,2.1618,2.1663,2.1676,2.1675,2.166,2.1636,2.1608,2.1585,2.1584,2.1627,2.1656,2.1663,2.1658,2.1649,2.1642,2.162,2.1599,2.155,2.1527,2.1548,2.1618,2.1681,2.1779,2.1889,2.2001,2.2089,2.2154,2.2206,2.2224,2.223,2.223,2.2231,2.2247,2.2296,2.2327,2.2354,2.2369,2.2381,2.2386,2.2386,2.2357,2.2317,2.2304,2.2347,2.2404,2.246,2.2548,2.2654,2.2759,2.2846,2.2896,2.2921,2.2936,2.2954,2.2963,2.2955,2.2974,2.3029,2.3098,2.3141,2.3158,2.3175,2.3186,2.3206,2.3208,2.3188,2.3189,2.3238,2.3298,2.3367,2.3449,2.3533,2.3606,2.3669,2.3718,2.3743,2.3767,2.3793,2.3797,2.3778,2.377,2.3795,2.3843,2.3895,2.3953,2.3995,2.4033,2.4057,2.4083,2.4093,2.4125,2.4195,2.4267,2.4328,2.4406,2.4474,2.4555,2.4636,2.4696,2.4738,2.4757,2.4794,2.4812,2.4811,2.481,2.4814,2.4842,2.4885,2.4927,2.4978,2.502,2.5065,2.5098,2.513,2.5154,2.5197,2.5259,2.5332,2.5417,2.5504,2.5586,2.5652,2.5681,2.5706,2.5712,2.5736,2.5746,2.5759,2.5765,2.5793,2.5804,2.5807,2.58,2.5792,2.5783,2.578,2.5771,2.5764,2.5765,2.5759,2.5766,2.5779,2.5791,2.583,2.5862,2.5887,2.5892,2.587,2.5836,2.5797,2.5739,2.5689,2.5672,2.5696,2.5732,2.5752,2.5759,2.5763,2.5757,2.5738,2.5706,2.5656,2.5634,2.5634,2.5648,2.567,2.5717,2.577,2.5819,2.5837,2.5831,2.5793,2.5745,2.568,2.5612,2.5527,2.5463,2.5435,2.5413,2.5388,2.5365,2.5333,2.5304,2.5273,2.5223,2.5197,2.5202,2.5232,2.5301,2.5371,2.545,2.5528,2.562,2.569,2.5736,2.5767,2.5791,2.5803,2.5776,2.5737,2.5692,2.5661,2.5638,2.5624,2.5617,2.5599,2.5582,2.5554,2.5513,2.5455,2.5427,2.5431,2.5457,2.5493,2.5535,2.5595,2.5651,2.571,2.5733,2.5743,2.5728,2.5727,2.5689,2.5625,2.5551,2.5501,2.5463,2.5435,2.5397,2.5365,2.5317,2.5262,2.521,2.5152,2.5125,2.5118,2.5135,2.5159,2.52,2.5236,2.5294,2.5338,2.5375,2.5387,2.5388,2.5392,2.5372,2.5331,2.5283,2.5237,2.5231,2.5229,2.5228,2.5219,2.5213,2.5225,2.5253,2.5249,2.5253,2.5282,2.5336,2.5386,2.5443,2.551,2.5567,2.5632,2.5677,2.5687,2.5693,2.5691,2.5676,2.5655,2.5643,2.5641,2.5664,2.5708,2.5764,2.5817,2.5883,2.5942,2.6009,2.6058,2.6115,2.6183,2.6249,2.632,2.6401,2.6483,2.6549,2.6593,2.6623,2.6624,2.6622,2.663,2.6623,2.6617,2.6615,2.6621,2.6619,2.6602,2.6606,2.66,2.6596,2.6604,2.6619,2.6633,2.6642,2.6663,2.6692,2.6733,2.6778,2.6851,2.6906,2.6952,2.6982,2.6978,2.6962,2.6937,2.6905,2.688,2.6865,2.6878,2.6903,2.6903,2.6907,2.6904,2.6907,2.6902,2.6894,2.687,2.6886,2.6938,2.7012,2.7104,2.7205,2.7305,2.7413,2.7496,2.7544,2.7579,2.7597,2.7607,2.7613,2.7601,2.7622,2.7672,2.7721,2.7764,2.7789,2.7818,2.7846,2.7882,2.7878,2.7851,2.7847,2.7886,2.7936,2.8008,2.8091,2.8183,2.8285,2.8367,2.843,2.846,2.8491,2.8518,2.8532,2.8529,2.8534,2.8576,2.8604,2.8616,2.8617,2.8623,2.8618,2.8616,2.8601,2.8592,2.8596,2.8606,2.8621,2.8638,2.8671,2.8719,2.877,2.8767,2.8745,2.8714,2.8657,2.8612,2.8556,2.8506,2.8448,2.8426,2.8389,2.8345,2.8291,2.8229,2.8173,2.8122,2.8085,2.8056,2.8035,2.8027,2.8029,2.8036,2.804,2.8064,2.809,2.8108,2.8109,2.8093,2.808,2.8056,2.8026,2.7977,2.7905,2.7841,2.7812,2.7793,2.7773,2.7748,2.7724,2.771,2.7693,2.7684,2.7697,2.7711,2.7755,2.7807,2.7864,2.7924,2.7982,2.8028,2.8069,2.8103,2.8128,2.8143,2.8153,2.814,2.8099,2.8067,2.8046,2.803,2.8021,2.8004,2.7996,2.7985,2.7982,2.7984,2.7978,2.7977,2.7988,2.7999,2.8017,2.8035,2.802,2.8008,2.7986,2.7958,2.7914,2.7877,2.7837,2.7775,2.7722,2.7651,2.7612,2.7587,2.757,2.7549,2.7534,2.7523,2.7504,2.7486,2.7452,2.7427,2.7398,2.7364,2.7337,2.7328,2.731,2.7278,2.7216,2.7135,2.7054,2.6977,2.6888,2.6801,2.6732,2.6697,2.6649,2.6587,2.6534,2.6473,2.6412,2.6349,2.6287,2.6213,2.6167,2.615,2.6127,2.611,2.6108,2.6111,2.6111,2.6109,2.6084,2.6023,2.596,2.5889,2.5812,2.5711,2.5649,2.5614,2.5572,2.5522,2.5464,2.5403,2.5336,2.5259,2.5176,2.5092,2.5026,2.5002,2.4973,2.4962,2.496,2.4962,2.4976,2.4975,2.4951,2.4903,2.4844,2.4766,2.4676,2.4579,2.4502,2.446,2.4426,2.4388,2.4347,2.4295,2.4246,2.4189,2.4127,2.4041,2.3976,2.3945,2.3936,2.3928,2.3929,2.3924,2.3943,2.3945,2.3917,2.386,2.3807,2.373,2.3648,2.3555,2.3465,2.3414,2.3372,2.3329,2.3277,2.3229,2.3181,2.3133,2.308,2.3012,2.2971,2.2963,2.297,2.2972,2.2985,2.3022,2.3064,2.3073,2.3081,2.3078,2.3058,2.3036,2.2989,2.2935,2.2868,2.2827,2.2816,2.2808,2.281,2.2796,2.2794,2.2797,2.2789,2.2755,2.2753,2.2779,2.283,2.287,2.2915,2.2957,2.2997,2.3026,2.3035,2.3016,2.2979,2.2943,2.2898,2.2843,2.2791,2.2744,2.2724,2.2725,2.2711,2.271,2.2717,2.273,2.2755,2.2762,2.2764,2.2755,2.2757,2.2751,2.2768,2.2802,2.2837,2.2846,2.281,2.276,2.2684,2.2599,2.2512,2.2429,2.2362,2.232,2.227,2.2208,2.2134,2.2065,2.1991,2.194,2.1901,2.1883,2.188,2.1905,2.1936,2.1962,2.1993,2.2024,2.2053,2.2068,2.2069,2.2057,2.2031,2.2009,2.1985,2.1938,2.1907,2.1914,2.1912,2.1906,2.1906,2.1893,2.1878,2.1871,2.1874,2.1882,2.1888,2.1896,2.1892,2.1889,2.1901,2.1931,2.1971,2.2007,2.2026,2.2025,2.2014,2.2001,2.1977,2.194,2.1903,2.1897,2.19,2.1885,2.1859,2.1825,2.1798,2.1774,2.1743,2.17,2.1694,2.1716,2.1737,2.1766,2.1793,2.1845,2.1895,2.193,2.1952,2.1946,2.1935,2.192,2.1893,2.186,2.184,2.1858,2.1874,2.1897,2.1913,2.1927,2.1959,2.1992,2.2008,2.2003,2.2021,2.2067,2.2121,2.2187,2.2265,2.2341,2.2415,2.2467,2.2496,2.2501,2.2513,2.2518,2.2511,2.2491,2.2469,2.2487,2.2499,2.2503,2.249,2.2491,2.2492,2.2504,2.2494,2.2473,2.2474,2.249,2.2522,2.2556,2.261,2.2661,2.2707,2.2751,2.2772,2.2775,2.2776,2.277,2.277,2.276,2.2749,2.2752,2.2782,2.2825,2.2868,2.2905,2.2936,2.2979,2.3009,2.3018,2.3033,2.3063,2.31,2.3129,2.3148,2.3177,2.3213,2.3247,2.3269,2.3274,2.3272,2.3261,2.3241,2.3203,2.3159,2.313,2.3114,2.3113,2.312,2.3118,2.3132,2.3143,2.3163,2.318,2.3178,2.3184,2.3185,2.3201,2.3224,2.3229,2.3243,2.3252,2.3231,2.3192,2.3129,2.3082,2.3027,2.2985,2.2956,2.2956,2.2958,2.2952,2.2952,2.2949,2.2954,2.2961,2.2971,2.2984,2.2989,2.298,2.2989,2.2998,2.3007,2.3019,2.3023,2.3036,2.3037,2.3018,2.2991,2.2965,2.2914,2.2857,2.282,2.2819,2.2821,2.2818,2.2816,2.2815,2.2814,2.2814,2.282,2.2799,2.2805,2.2824,2.2867,2.294,2.3001,2.3066,2.3132,2.3172,2.318,2.3146,2.3105,2.307,2.3011,2.2961,2.2932,2.2945,2.2952,2.2952,2.2941,2.2929,2.291,2.2894,2.2854,2.279,2.2746,2.2734,2.273,2.2745,2.2772,2.2799,2.2833,2.2859,2.2854,2.2837,2.2815,2.2795,2.276,2.2713,2.2666,2.2638,2.2628,2.2604,2.258,2.256,2.2537,2.2522,2.2507,2.2477,2.2453,2.248,2.2516,2.2562,2.2616,2.2677,2.2742,2.2792,2.2819,2.2825,2.282,2.2817,2.2814,2.2794,2.2773,2.2786,2.2786,2.279,2.2791,2.2789,2.2793,2.2794,2.2785,2.2752,2.2769,2.2784,2.2814,2.284,2.2852,2.2862,2.2882,2.2913,2.2924,2.2919,2.2906,2.2883,2.2844,2.2795,2.2739,2.2709,2.2704,2.2702,2.2702,2.2702,2.2705,2.271,2.2717,2.2701,2.2692,2.2717,2.277,2.2824,2.2877,2.2931,2.2977,2.3007,2.3033,2.3038,2.3025,2.3019,2.2993,2.298,2.2957,2.2933,2.2934,2.294,2.2952,2.2968,2.2975,2.2988,2.3009,2.3021,2.3012,2.3011,2.3012,2.302,2.3037,2.3059,2.3084,2.3097,2.3094,2.3074,2.3057,2.3043,2.3037,2.3014,2.2998,2.2993,2.2987,2.2973,2.2962,2.296,2.2958,2.2953,2.2954,2.2946,2.2939,2.2932,2.294,2.2952,2.2955,2.297,2.2989,2.3002,2.3009,2.2998,2.2974,2.2949,2.2906,2.2873,2.2848,2.2838,2.2847,2.2848,2.285,2.2857,2.2871,2.2872,2.2862,2.2827,2.281,2.2825,2.2855,2.29,2.2939,2.2977,2.3004,2.3036,2.305,2.3041,2.3017,2.2997,2.2961,2.2921,2.2894,2.2886,2.2868,2.2866,2.286,2.2855,2.2854,2.2844,2.2828,2.2791,2.277,2.2769,2.2776,2.2783,2.2814,2.2847,2.2865,2.2892,2.2882,2.2867,2.2829,2.2769,2.2716,2.2664,2.2622,2.261,2.2608,2.2612,2.2619,2.2626,2.2638,2.2649,2.2638,2.26,2.2574,2.2571,2.2591,2.2614,2.2639,2.2664,2.2694,2.2727,2.2741,2.2728,2.2711,2.2683,2.264,2.2595,2.2545,2.251,2.2497,2.2494,2.2496,2.249,2.2484,2.2464,2.2448,2.2407,2.2375,2.236,2.2344,2.2337,2.2339,2.2346,2.2355,2.2363,2.2369,2.2338,2.2305,2.2266,2.2208,2.2144,2.2075,2.202,2.1985,2.197,2.1972,2.1971,2.1968,2.1959,2.1937,2.1894,2.1875,2.1875,2.1882,2.1881,2.1877,2.1878,2.1876,2.1874,2.1839,2.1796,2.174,2.1685,2.1631,2.1576,2.1516,2.1455,2.1404,2.1368,2.1338,2.1311,2.1288,2.1267,2.1258,2.1243,2.1224,2.1218,2.1221,2.1218,2.1222,2.1236,2.1241,2.1239,2.1228,2.1188,2.1136,2.1078,2.102,2.096,2.0914,2.0887,2.0858,2.0827,2.0811,2.0784,2.0765,2.0731,2.0701,2.0675,2.0646,2.0626,2.0605,2.0585,2.0574,2.0568,2.0561,2.0552,2.0528,2.0484,2.0439,2.0393,2.0344,2.0288,2.0233,2.02,2.0188,2.0171,2.0149,2.0126,2.0098,2.0082,2.0059,2.0017,1.9989,1.9985,1.999,2.0002,2.0016,2.0032,2.0053,2.008,2.0078,2.0068,2.005,2.0023,2,1.9962,1.9925,1.9909,1.9898,1.9888,1.9878,1.9868,1.9859,1.9856,1.9839,1.9817,1.9796,1.98,1.9818,1.9835,1.9856,1.9891,1.9912,1.9926,1.9918,1.989,1.9844,1.9787,1.9737,1.9686,1.9646,1.9613,1.9592,1.9588,1.9586,1.9574,1.9564,1.9553,1.9536,1.9505,1.9491,1.9482,1.9483,1.9495,1.9515,1.9554,1.9581,1.9602,1.9613,1.9604,1.9583,1.9561,1.9525,1.9491,1.9457,1.9432,1.9435,1.9438,1.9452,1.9461,1.9472,1.9469,1.945,1.941,1.9366,1.9338,1.9319,1.9302,1.9285,1.9273,1.9276,1.9282,1.928,1.926,1.9236,1.9209,1.9183,1.9153,1.9113,1.9068,1.9048,1.9038,1.9027,1.9021,1.9023,1.9021,1.9014,1.8999,1.8983,1.8974,1.8965,1.8961,1.8953,1.896,1.8966,1.8974,1.8966,1.8951,1.8941,1.8915,1.8882,1.8837,1.8791,1.8749,1.8719,1.8703,1.8692,1.8684,1.8685,1.8691,1.8693,1.8692,1.869,1.8693,1.8698,1.8699,1.87,1.8703,1.8714,1.8728,1.8721,1.8698,1.8673,1.8657,1.8642,1.8622,1.8604,1.8591,1.8584,1.8587,1.86,1.8608,1.8614,1.8615,1.8618,1.8606,1.8601,1.8593,1.8588,1.8593,1.8608,1.863,1.8661,1.8683,1.8684,1.8672,1.8648,1.8631,1.8603,1.8558,1.8519,1.8488,1.8471,1.8464,1.8455,1.8441,1.8424,1.8407,1.8385,1.8359,1.834,1.8335,1.8326,1.8339,1.8345,1.8354,1.8373,1.8403,1.8418,1.8403,1.8389,1.8372,1.835,1.8322,1.8282,1.8256,1.8249,1.8249,1.8247,1.8237,1.8232,1.8215,1.8197,1.8167,1.8131,1.8116,1.8103,1.8091,1.8089,1.8092,1.8092,1.8102,1.8102,1.809,1.8072,1.8049,1.8023,1.7999,1.7959,1.7926,1.7911,1.7893,1.7867,1.7852,1.7835,1.7825,1.7818,1.7789,1.7762,1.7754,1.7755,1.7746,1.7751,1.7759,1.7778,1.7797,1.7819,1.7818,1.7801,1.7779,1.7749,1.7715,1.7691,1.7683,1.7692,1.7705,1.7724,1.774,1.7753,1.7765,1.7765,1.775,1.7738,1.7732,1.7727,1.7731,1.7741,1.7751,1.7774,1.779,1.7787,1.7772,1.7755,1.7726,1.7693,1.7645,1.7604,1.7586,1.7574,1.759,1.7604,1.7618,1.7629,1.7627,1.7622,1.7609,1.7587,1.757,1.756,1.7554,1.7538,1.7534,1.7545,1.7555,1.7559,1.755,1.7525,1.7492,1.7464,1.7431,1.7393,1.7357,1.734,1.7332,1.732,1.7316,1.7315,1.732,1.7331,1.7346,1.7351,1.7359,1.7376,1.7395,1.7407,1.7426,1.7452,1.7471,1.7481,1.747,1.7454,1.7445,1.7429,1.741,1.7384,1.7363,1.7361,1.7364,1.7355,1.736,1.7367,1.7372,1.7373,1.7378,1.7376,1.7379,1.7385,1.7394,1.7405,1.7412,1.7426,1.7433,1.7421,1.7398,1.7361,1.733,1.73,1.727,1.7242,1.7213,1.7202,1.72,1.7199,1.719,1.7177,1.7169,1.7167,1.7153,1.7139,1.7139,1.7136,1.7145,1.7147,1.7165,1.7174,1.7188,1.7195,1.7188,1.7177,1.7153,1.7121,1.7091,1.7057,1.7028,1.7014,1.7005,1.6991,1.6974,1.696,1.6962,1.6964,1.6956,1.6955,1.696,1.6981,1.7003,1.7026,1.7051,1.7083,1.7112,1.7127,1.714,1.7152,1.7149,1.7143,1.7138,1.7117,1.7091,1.7082,1.7079,1.7075,1.706,1.7044,1.7028,1.701,1.6995,1.6984,1.6982,1.698,1.6979,1.6983,1.6998,1.7028,1.7055,1.7074,1.7084,1.7095,1.7111,1.7115,1.7115,1.7103,1.7097,1.7101,1.7103,1.7091,1.7079,1.7076,1.707,1.7074,1.7068,1.707,1.7076,1.7086,1.7094,1.7106,1.7124,1.7143,1.7172,1.7192,1.7194,1.7195,1.7209,1.7202,1.719,1.7169,1.7145,1.7119,1.7113,1.7109,1.7105,1.7105,1.71,1.7091,1.7071,1.7056,1.7038,1.7022,1.7008,1.6993,1.6983,1.6979,1.698,1.6979,1.6971,1.6966,1.6962,1.695,1.6936,1.6904,1.6881,1.6875,1.6873,1.6873,1.6871,1.6866,1.6864,1.6862,1.685,1.6836,1.6815,1.6812,1.6808,1.6818,1.6838,1.6851,1.6853,1.685,1.6837,1.6807,1.6777,1.6753,1.6727,1.669,1.6658,1.6647,1.6638,1.663,1.6628,1.6622,1.6618,1.6616,1.6608,1.6598,1.659,1.6596,1.6606,1.661,1.6612,1.6608,1.6601,1.6591,1.6568,1.6538,1.6501,1.6469,1.6433,1.64,1.637,1.6355,1.6345,1.6337,1.6335,1.6334,1.6326,1.6317,1.6303,1.6282,1.6263,1.626,1.6262,1.625,1.6247,1.6253,1.6257,1.6252,1.6234,1.6211,1.6186,1.616,1.6134,1.6101,1.6081,1.6072,1.6066,1.6064,1.6056,1.6049,1.6042,1.6031,1.6026,1.6011,1.6001,1.5995,1.6005,1.6016,1.6033,1.6041,1.6048,1.6043,1.6021,1.5992,1.5959,1.5934,1.5897,1.5864,1.5835,1.5811,1.5796,1.5788,1.5777,1.577,1.576,1.5746,1.5727,1.5711,1.57,1.5695,1.5698,1.5707,1.5714,1.5721,1.5727,1.572,1.5697,1.5662,1.5623,1.5587,1.5549,1.5504,1.5465,1.5437,1.5419,1.5404,1.5381,1.5367,1.5354,1.5348,1.5338,1.5318,1.5315,1.5314,1.5319,1.5325,1.5336,1.5353,1.5358,1.5349,1.533,1.5305,1.5285,1.5256,1.522,1.5174,1.5131,1.5104,1.508,1.5068,1.5055,1.505,1.5046,1.5052,1.5048,1.5031,1.5021,1.5015,1.5012,1.5012,1.5014,1.5017,1.5013,1.5003,1.4991,1.4972,1.4949,1.4922,1.4894,1.4858,1.4814,1.479,1.4779,1.478,1.4769,1.4765,1.4763,1.4767,1.4767,1.4762,1.4752,1.4758,1.4765,1.4777,1.4789,1.4807,1.4832,1.4836,1.4833,1.4824,1.4816,1.4812,1.4799,1.479,1.4786,1.4789,1.4807,1.4815,1.4812,1.4815,1.4823,1.4836,1.4843,1.4844,1.4854,1.4862,1.4873,1.4888,1.4911,1.4932,1.4946,1.4951,1.4945,1.4922,1.4901,1.4873,1.4834,1.4804,1.4797,1.4796,1.4806,1.4818,1.4826,1.4836,1.4843,1.4852,1.4863,1.4856,1.4856,1.486,1.4872,1.489,1.4905,1.4919,1.4934,1.4941,1.4943,1.4927,1.4904,1.4878,1.4851,1.483,1.481,1.4798,1.4799,1.4795,1.479,1.4789,1.4785,1.4775,1.4776,1.4766,1.4769,1.4772,1.4761,1.4773,1.4791,1.4814,1.4842,1.4863,1.4873,1.4878,1.4869,1.4872,1.4867,1.4851,1.4844,1.4845,1.4852,1.4854,1.4854,1.4853,1.4853,1.4856,1.4847,1.4843,1.4843,1.4842,1.4845,1.4862,1.4881,1.4909,1.4925,1.4939,1.4938,1.4934,1.4918,1.4901,1.4878,1.4861,1.4854,1.4855,1.4872,1.4897,1.4915,1.4933,1.4955,1.4978,1.4998,1.5024,1.5057,1.5086,1.5123,1.5154,1.5191,1.5229,1.526,1.5278,1.5282,1.5281,1.5273,1.5256,1.5236,1.5213,1.5198,1.52,1.5215,1.5233,1.5256,1.5278,1.53,1.5321,1.5337,1.5341,1.5342,1.5342,1.535,1.5351,1.5361,1.5378,1.5389,1.5404,1.5405,1.539,1.5385,1.5372,1.5353,1.5336,1.5323,1.5326,1.5347,1.5375,1.5395,1.543,1.5463,1.5494,1.5514,1.5528,1.5552,1.5571,1.558,1.5594,1.5612,1.5632,1.5637,1.5641,1.5636,1.5631,1.5622,1.5604,1.5594,1.5587,1.5593,1.5608,1.5625,1.5645,1.5668,1.5689,1.5699,1.5709,1.5726,1.5731,1.5743,1.5745,1.5759,1.5777,1.5801,1.5814,1.5828,1.5836,1.5834,1.5818,1.5797,1.5767,1.574,1.5721,1.5702,1.5697,1.5706,1.5717,1.5734,1.574,1.5752,1.5758,1.576,1.5762,1.5762,1.5764,1.5776,1.5786,1.5794,1.5804,1.5805,1.5799,1.5782,1.5763,1.5747,1.5718,1.5683,1.5657,1.5644,1.5646,1.5643,1.5647,1.5649,1.5657,1.5659,1.5661,1.5652,1.5641,1.5636,1.5638,1.5647,1.5659,1.5678,1.5698,1.5707,1.5708,1.5697,1.5682,1.5664,1.5641,1.5616,1.5598,1.5586,1.5584,1.558,1.5577,1.5575,1.557,1.5574,1.5567,1.5562,1.5555,1.5549,1.5551,1.5563,1.5574,1.5602,1.5628,1.5641,1.5642,1.5625,1.5613,1.5597,1.5579,1.5552,1.5527,1.5517,1.5508,1.5501,1.5496,1.5496,1.549,1.5492,1.5492,1.5482,1.5477,1.5475,1.5475,1.5471,1.5467,1.5468,1.5479,1.5496,1.5493,1.5475,1.5462,1.5444,1.5415,1.5385,1.5345,1.532,1.5309,1.5311,1.5313,1.5319,1.5331,1.5332,1.5332,1.5322,1.5319,1.5311,1.5301,1.5296,1.5296,1.5296,1.5296,1.5289,1.5262,1.5223,1.5181,1.5136,1.509,1.5046,1.5001,1.4971,1.4958,1.4953,1.4953,1.4963,1.4973,1.4978,1.4983,1.499,1.4988,1.4978,1.497,1.4963,1.4971,1.498,1.4987,1.4984,1.4977,1.4957,1.4934,1.4906,1.4884,1.4853,1.483,1.4828,1.4822,1.4815,1.4824,1.4823,1.4832,1.4843,1.4843,1.4845,1.4842,1.4835,1.483,1.4837,1.4833,1.4845,1.4851,1.4856,1.4843,1.4815,1.478,1.4753,1.4716,1.4675,1.4646,1.4643,1.4645,1.4652,1.4667,1.4677,1.4694,1.4703,1.4701,1.4692,1.4682,1.4677,1.4682,1.4688,1.469,1.4714,1.4742,1.4747,1.4737,1.4708,1.4679,1.4639,1.4601,1.4555,1.4522,1.4512,1.4512,1.4511,1.4508,1.4511,1.4511,1.4511,1.45,1.4483,1.4477,1.447,1.4468,1.4464,1.4471,1.4485,1.45,1.4501,1.4482,1.4443,1.4406,1.4367,1.4331,1.4294,1.427,1.4267,1.4271,1.4276,1.4286,1.4292,1.4301,1.4306,1.4307,1.4298,1.4289,1.4302,1.4317,1.4331,1.4345,1.4386,1.4421,1.4435,1.4449,1.4438,1.4427,1.4407,1.4388,1.4365,1.4353,1.4357,1.4377,1.4407,1.4426,1.4448,1.4468,1.4483,1.449,1.4489,1.4489,1.4502,1.4531,1.456,1.4604,1.4655,1.4709,1.4752,1.4784,1.4802,1.4811,1.4813,1.4815,1.4805,1.4796,1.4793,1.4817,1.4851,1.4888,1.493,1.4966,1.4996,1.502,1.5032,1.5045,1.5075,1.5099,1.5132,1.5174,1.5205,1.524,1.5265,1.5271,1.527,1.5265,1.5262,1.5257,1.5247,1.5233,1.5223,1.5237,1.5275,1.5319,1.5372,1.542,1.546,1.5497,1.5527,1.555,1.5578,1.5617,1.5648,1.5681,1.5728,1.5778,1.5812,1.5824,1.5826,1.5824,1.5826,1.5821,1.581,1.5821,1.585,1.5882,1.5914,1.5942,1.5965,1.5993,1.6015,1.6034,1.6041,1.6053,1.6077,1.6106,1.613,1.617,1.6223,1.6266,1.6287,1.6294,1.6297,1.6289,1.6284,1.6264,1.6241,1.6236,1.6264,1.6297,1.6326,1.6349,1.6379,1.641,1.6431,1.644,1.6434,1.6436,1.6461,1.6487,1.6525,1.6569,1.6621,1.667,1.669,1.6695,1.6684,1.6666,1.6642,1.6623,1.6587,1.6578,1.6607,1.6639,1.6665,1.6688,1.6713,1.6743,1.6768,1.6778,1.6774,1.6786,1.6802,1.6829,1.6863,1.69,1.6954,1.6997,1.702,1.7027,1.7025,1.7015,1.7001,1.6995,1.6972,1.6957,1.6984,1.7017,1.7045,1.707,1.7099,1.7122,1.714,1.7157,1.7155,1.7171,1.7202,1.7241,1.7295,1.736,1.7417,1.7475,1.7502,1.7505,1.7496,1.7482,1.7462,1.744,1.741,1.74,1.7422,1.7457,1.7486,1.7506,1.7526,1.7543,1.7562,1.757,1.757,1.7582,1.7604,1.7627,1.766,1.7697,1.7754,1.7799,1.7836,1.7852,1.7843,1.783,1.782,1.7805,1.7771,1.7744,1.7739,1.7757,1.7798,1.784,1.7885,1.7927,1.7964,1.7983,1.7986,1.8001,1.8014,1.804,1.8052,1.8083,1.8125,1.8171,1.8206,1.8234,1.8234,1.822,1.8203,1.8176,1.8137,1.8104,1.8081,1.8077,1.8093,1.8136,1.8169,1.8201,1.8226,1.8246,1.8261,1.8277,1.8302,1.8339,1.8382,1.8422,1.8477,1.8517,1.8531,1.8537,1.8525,1.8506,1.8492,1.8469,1.8458,1.8469,1.8502,1.8536,1.8561,1.8576,1.8592,1.8611,1.8636,1.865,1.8662,1.8673,1.8678,1.8679,1.869,1.8719,1.8769,1.8807,1.8825,1.8838,1.8835,1.8818,1.882,1.8812,1.8801,1.8803,1.8837,1.886,1.888,1.889,1.8892,1.8892,1.8894,1.8873,1.8847,1.8836,1.8845,1.8868,1.8903,1.8954,1.9021,1.9069,1.9098,1.9112,1.9101,1.9077,1.9048,1.9011,1.8964,1.8945,1.8974,1.8995,1.9018,1.903,1.9033,1.9042,1.905,1.9042,1.9016,1.9007,1.9028,1.9071,1.9118,1.9178,1.9248,1.9302,1.9328,1.934,1.9325,1.9308,1.928,1.9245,1.9204,1.9191,1.924,1.9279,1.9316,1.935,1.938,1.9412,1.9435,1.9447,1.944,1.9451,1.9497,1.955,1.9609,1.966,1.9722,1.9763,1.9789,1.9787,1.9777,1.9755,1.9734,1.9707,1.9666,1.9656,1.9683,1.9718,1.9746,1.9764,1.9783,1.98,1.9807,1.9811,1.9792,1.9803,1.9836,1.9873,1.9923,1.9982,2.0044,2.0088,2.0124,2.0151,2.0128,2.0107,2.006,2.001,1.9969,1.9932,1.9926,1.9951,1.9995,2.0042,2.0098,2.0144,2.0185,2.0204,2.0196,2.0194,2.0221,2.0269,2.0309,2.0368,2.0419,2.0465,2.05,2.0517,2.0513,2.0503,2.0484,2.0463,2.0423,2.0395,2.0377,2.0386,2.0414,2.0451,2.0485,2.0517,2.0549,2.0571,2.0589,2.0591,2.0592,2.061,2.0635,2.0664,2.0695,2.074,2.075,2.0734,2.071,2.0684,2.0664,2.0628,2.0592,2.0564,2.057,2.0562,2.0554,2.0537,2.0522,2.0506,2.0492,2.0477,2.0464,2.0453,2.0448,2.0422,2.0417,2.043,2.0448,2.0458,2.0449,2.0413,2.0366,2.0295,2.0225,2.0155,2.0084,2.005,2.0054,2.0059,2.0053,2.0046,2.0029,2.0013,1.9992,1.9951,1.99,1.9873,1.9874,1.9885,1.9916,1.9956,2,2.0035,2.0048,2.0041,2.0016,1.9986,1.9941,1.9886,1.9819,1.9785,1.978,1.9766,1.9752,1.9732,1.9698,1.9664,1.963,1.9581,1.9518,1.9495,1.95,1.9528,1.9586,1.9646,1.9712,1.9759,1.9769,1.9762,1.9742,1.9713,1.9675,1.9618,1.9547,1.9522,1.9536,1.9538,1.9535,1.9527,1.9524,1.9521,1.9517,1.9488,1.9434,1.9408,1.9409,1.9437,1.948,1.9526,1.9571,1.9607,1.9614,1.9596,1.9552,1.9493,1.9433,1.9357,1.9287,1.9245,1.9252,1.9261,1.9272,1.9269,1.9265,1.9263,1.9246,1.9216,1.9156,1.9122,1.9115,1.9122,1.9151,1.9179,1.9214,1.9223,1.9214,1.9187,1.9124,1.9062,1.8991,1.8923,1.8852,1.8803,1.8775,1.8777,1.8805,1.8834,1.8851,1.8865,1.8883,1.8869,1.8843,1.8822,1.8819,1.883,1.8853,1.8876,1.8911,1.8933,1.8941,1.8924,1.8891,1.8853,1.8802,1.8741,1.8686,1.8647,1.8614,1.8578,1.8597,1.862,1.8637,1.8653,1.8663,1.8665,1.8675,1.8665,1.8654,1.8651,1.8654,1.8678,1.8692,1.8692,1.8678,1.8651,1.8603,1.8541,1.8486,1.8418,1.836,1.8323,1.8316,1.8292,1.8271,1.8256,1.8242,1.8236,1.822,1.8207,1.8195,1.8187,1.8179,1.8175,1.8194,1.822,1.8258,1.8289,1.829,1.8277,1.8252,1.821,1.8168,1.8124,1.8092,1.806,1.8089,1.8111,1.8119,1.8118,1.8118,1.8114,1.8109,1.8088,1.805,1.8034,1.8056,1.8095,1.8158,1.8233,1.8302,1.8365,1.8401,1.8416,1.8407,1.8401,1.8387,1.8353,1.8326,1.8336,1.8381,1.8425,1.846,1.8495,1.8515,1.8538,1.8552,1.8547,1.8528,1.8537,1.8568,1.8618,1.8691,1.8785,1.8883,1.8966,1.9025,1.9065,1.9084,1.9101,1.9096,1.9083,1.906,1.907,1.9112,1.9149,1.9184,1.9205,1.9223,1.9239,1.9244,1.9228,1.9207,1.9205,1.9229,1.9272,1.933,1.9411,1.9484,1.9553,1.9606,1.9627,1.9628,1.9618,1.9582,1.9547,1.9515,1.9508,1.9558,1.96,1.9627,1.9646,1.9663,1.967,1.9675,1.9655,1.9627,1.9621,1.9643,1.9681,1.9729,1.9777,1.9827,1.9878,1.9916,1.9933,1.9918,1.9893,1.9859,1.9819,1.979,1.9774,1.9781,1.9813,1.9855,1.9897,1.9935,1.997,1.9992,1.9994,1.9979,1.9971,1.9987,2.0028,2.0081,2.0133,2.0191,2.0228,2.0263,2.0271,2.0253,2.0219,2.0171,2.0115,2.0063,2.0025,2.001,2.0009,2.0038,2.0064,2.0093,2.0117,2.0134,2.0149,2.0159,2.0169,2.0191,2.0228,2.0279,2.034,2.0372,2.0403,2.041,2.0402,2.0377,2.0346,2.0306,2.0264,2.0227,2.0218,2.0244,2.0256,2.0259,2.0255,2.0247,2.0239,2.0224,2.0216,2.0207,2.0205,2.0212,2.0215,2.0257,2.0299,2.0346,2.0377,2.037,2.0357,2.0325,2.0291,2.0241,2.018,2.0138,2.0139,2.0189,2.0224,2.0252,2.0276,2.0295,2.032,2.0336,2.0328,2.0309,2.0317,2.036,2.0407,2.0484,2.0554,2.063,2.0689,2.0729,2.0738,2.0737,2.0721,2.0683,2.0637,2.0578,2.0558,2.0588,2.0607,2.0618,2.0615,2.0609,2.0605,2.0588,2.0562,2.052,2.0505,2.0542,2.0606,2.069,2.0772,2.085,2.0916,2.0957,2.0982,2.0974,2.0961,2.0924,2.0887,2.0869,2.0884,2.0941,2.0997,2.1042,2.1072,2.1096,2.1116,2.1124,2.1114,2.1093,2.1094,2.1109,2.1154,2.123,2.1322,2.141,2.1491,2.1545,2.1561,2.1566,2.1556,2.1526,2.1476,2.1418,2.14,2.142,2.1434,2.1429,2.1425,2.1417,2.14,2.1388,2.1367,2.1327,2.1313,2.133,2.1386,2.1459,2.1521,2.1575,2.1626,2.1668,2.1687,2.1677,2.1657,2.1622,2.1561,2.1512,2.1469,2.1451,2.1464,2.1504,2.1546,2.1592,2.1631,2.1658,2.167,2.1665,2.1686,2.1732,2.1799,2.186,2.1939,2.2005,2.2061,2.2106,2.2126,2.2123,2.2113,2.2082,2.205,2.2023,2.2001,2.1987,2.1999,2.2046,2.2095,2.2156,2.2209,2.2262,2.2306,2.2347,2.2373,2.2409,2.2472,2.2541,2.2609,2.2678,2.2728,2.2755,2.277,2.2767,2.2752,2.273,2.2705,2.2687,2.271,2.2741,2.2772,2.2794,2.2814,2.2822,2.2846,2.2871,2.2894,2.292,2.2954,2.2993,2.304,2.3109,2.318,2.3248,2.3304,2.3333,2.3342,2.3308,2.3258,2.3194,2.3134,2.3098,2.3107,2.315,2.3187,2.3219,2.3245,2.3266,2.3286,2.3301,2.33,2.3288,2.33,2.3358,2.3429,2.3537,2.365,2.3763,2.3844,2.389,2.3915,2.3913,2.3902,2.3871,2.3837,2.3808,2.3823,2.3892,2.3961,2.403,2.4078,2.4123,2.4157,2.4183,2.418,2.4165,2.4181,2.4238,2.4315,2.4412,2.4503,2.459,2.4665,2.4708,2.474,2.4749,2.4746,2.4712,2.4679,2.4652,2.4664,2.4711,2.476,2.4794,2.4809,2.4827,2.4845,2.4853,2.4843,2.4815,2.4832,2.4872,2.4952,2.5037,2.5132,2.5214,2.5283,2.5329,2.5357,2.5347,2.5312,2.5265,2.5232,2.5203,2.5213,2.5251,2.5274,2.5289,2.53,2.5307,2.5298,2.5278,2.5234,2.519,2.517,2.5174,2.5218,2.527,2.5322,2.5372,2.5404,2.5418,2.5414,2.5404,2.5366,2.5305,2.5237,2.5181,2.5125,2.5099,2.5108,2.5122,2.5139,2.5161,2.5172,2.5185,2.5172,2.5144,2.5141,2.517,2.5228,2.5295,2.5358,2.542,2.5473,2.5515,2.5541,2.5533,2.5494,2.5446,2.5398,2.5371,2.5354,2.5346,2.5361,2.5388,2.5414,2.5446,2.5489,2.5529,2.5555,2.5578,2.5594,2.561,2.565,2.5715,2.5767,2.5816,2.5846,2.5842,2.5814,2.576,2.5699,2.5642,2.5586,2.554,2.5535,2.5561,2.559,2.5603,2.5616,2.5623,2.5631,2.5631,2.5623,2.5634,2.5642,2.5652,2.5669,2.5686,2.571,2.5733,2.5733,2.5712,2.5686,2.5647,2.5583,2.5518,2.5456,2.5401,2.5391,2.542,2.5452,2.5466,2.5475,2.5476,2.5465,2.5455,2.5423,2.5394,2.5386,2.5427,2.5498,2.5603,2.5688,2.5762,2.5827,2.5857,2.5862,2.5842,2.5819,2.5767,2.5719,2.5685,2.5684,2.5736,2.577,2.5801,2.5819,2.5839,2.5841,2.5843,2.5809,2.5779,2.578,2.5818,2.5875,2.5967,2.606,2.6145,2.6207,2.6243,2.6261,2.6247,2.6225,2.6171,2.6118,2.6072,2.6077,2.6135,2.6183,2.6215,2.6231,2.6237,2.6234,2.6229,2.6202,2.6146,2.612,2.6127,2.617,2.6248,2.6338,2.6421,2.6486,2.6527,2.6543,2.6527,2.6496,2.6451,2.6393,2.6352,2.6353,2.6409,2.6464,2.6499,2.6526,2.6543,2.6551,2.6547,2.6512,2.6461,2.6438,2.6459,2.6529,2.6611,2.6693,2.679,2.6865,2.6929,2.6957,2.6967,2.6954,2.6925,2.6891,2.6874,2.6867,2.6888,2.6936,2.6971,2.701,2.7031,2.7048,2.7061,2.7048,2.7039,2.707,2.714,2.7219,2.731,2.7383,2.7451,2.7507,2.7535,2.7547,2.7536,2.7488,2.7432,2.7392,2.7365,2.7357,2.7374,2.7396,2.7425,2.7461,2.7494,2.7513,2.7528,2.7569,2.7597,2.7631,2.7681,2.7749,2.7809,2.787,2.7917,2.7941,2.7941,2.792,2.7892,2.7833,2.7771,2.7722,2.7677,2.7658,2.7677,2.7695,2.7708,2.7715,2.77,2.7697,2.7687,2.7678,2.7675,2.7677,2.7705,2.7748,2.7806,2.7848,2.7884,2.7909,2.791,2.7879,2.7811,2.7717,2.7598,2.7495,2.7411,2.7378,2.7404,2.7421,2.7437,2.7436,2.7442,2.7439,2.7444,2.7421,2.7382,2.7365,2.7405,2.7469,2.7563,2.7658,2.7738,2.7804,2.7842,2.7862,2.7844,2.7815,2.7773,2.7729,2.7679,2.7685,2.774,2.7783,2.782,2.7848,2.7862,2.7874,2.7868,2.7848,2.7812,2.7796,2.7821,2.7875,2.7952,2.804,2.8125,2.8185,2.8206,2.8218,2.8197,2.8154,2.8094,2.8043,2.7995,2.7983,2.8017,2.8045,2.8049,2.8035,2.8017,2.8004,2.7974,2.7937,2.7885,2.786,2.7883,2.7939,2.801,2.8089,2.8161,2.8223,2.824,2.8237,2.8209,2.8173,2.8101,2.8026,2.7966,2.7945,2.7966,2.7989,2.7999,2.8003,2.8004,2.7989,2.7982,2.7944,2.7903,2.7903,2.7954,2.8041,2.812,2.8201,2.8277,2.834,2.8394,2.841,2.8394,2.8351,2.8292,2.8235,2.8188,2.8167,2.816,2.8195,2.823,2.8267,2.829,2.8318,2.8339,2.8333,2.8298,2.8278,2.8301,2.836,2.8441,2.8512,2.8582,2.865,2.8703,2.8736,2.8726,2.8685,2.8635,2.8587,2.8549,2.8534,2.8535,2.8553,2.8584,2.8626,2.8667,2.8706,2.8721,2.8741,2.8763,2.8778,2.8841,2.8926,2.9021,2.9124,2.9203,2.9266,2.93,2.9307,2.9297,2.9275,2.924,2.9233,2.9249,2.9298,2.9385,2.9459,2.9532,2.9593,2.9644,2.9673,2.9693,2.9701,2.9704,2.973,2.9786,2.9877,2.9984,3.0099,3.0214,3.0288,3.0346,3.0369,3.0376,3.0362,3.0352,3.0357,3.0385,3.0458,3.0577,3.0686,3.0766,3.0823,3.0861,3.0898,3.0922,3.0919,3.0895,3.09,3.0958,3.1061,3.1188,3.1316,3.1442,3.1544,3.1616,3.1668,3.1681,3.167,3.1649,3.1641,3.1653,3.1718,3.1826,3.1935,3.2028,3.2093,3.2137,3.2175,3.2198,3.2209,3.2192,3.2208,3.2266,3.2374,3.2499,3.263,3.275,3.2849,3.2905,3.2945,3.2945,3.2931,3.2892,3.2861,3.2847,3.2883,3.2955,3.3005,3.3047,3.3069,3.309,3.3112,3.3127,3.3114,3.3077,3.3074,3.3112,3.3186,3.3276,3.3368,3.3466,3.3537,3.3585,3.3616,3.3628,3.3611,3.358,3.3551,3.3532,3.3549,3.363,3.3692,3.3735,3.376,3.3773,3.3789,3.3812,3.3811,3.3795,3.3813,3.3884,3.3984,3.408,3.4163,3.4243,3.4302,3.4346,3.4367,3.4351,3.4316,3.4265,3.4208,3.4165,3.4142,3.415,3.4178,3.422,3.4273,3.4324,3.4375,3.4421,3.4451,3.4444,3.4464,3.4525,3.459,3.4656,3.4722,3.4764,3.4808,3.4821,3.4802,3.4738,3.466,3.4589,3.4527,3.4466,3.4421,3.4404,3.4412,3.4436,3.4481,3.4532,3.4574,3.462,3.4666,3.4703,3.4739,3.4794,3.4851,3.4926,3.4987,3.5029,3.5054,3.5053,3.5027,3.4969,3.4886,3.479,3.471,3.465,3.4622,3.4638,3.4642,3.4643,3.4633,3.4621,3.4609,3.4577,3.4542,3.4505,3.4479,3.4475,3.4482,3.4494,3.4505,3.4529,3.4531,3.4503,3.4445,3.4354,3.424,3.4126,3.4005,3.3911,3.3859,3.3861,3.3854,3.3835,3.3809,3.3774,3.3745,3.3707,3.3635,3.3545,3.3493,3.3491,3.352,3.3557,3.3596,3.3642,3.3677,3.3689,3.3654,3.3588,3.3486,3.337,3.326,3.3148,3.3087,3.3084,3.3071,3.3042,3.3011,3.2975,3.2932,3.2883,3.2813,3.2729,3.2673,3.2676,3.2726,3.2809,3.2886,3.2956,3.301,3.3034,3.3027,3.2979,3.2901,3.2804,3.2708,3.2624,3.2585,3.2594,3.2584,3.2572,3.2559,3.2543,3.252,3.2475,3.2403,3.2316,3.2268,3.2286,3.2323,3.2386,3.2457,3.2532,3.2568,3.2575,3.2563,3.252,3.2435,3.2338,3.2238,3.2146,3.2094,3.2109,3.2112,3.2105,3.2085,3.2062,3.2036,3.2011,3.1961,3.1891,3.1869,3.189,3.1955,3.2015,3.2061,3.2112,3.215,3.2176,3.2169,3.2118,3.2034,3.1933,3.1836,3.1756,3.17,3.1676,3.1672,3.1673,3.1688,3.1705,3.1719,3.1716,3.1704,3.1653,3.1635,3.1673,3.1747,3.1804,3.1847,3.188,3.1906,3.1907,3.1883,3.1818,3.1728,3.1652,3.1589,3.1549,3.1531,3.1519,3.1531,3.157,3.1614,3.1668,3.1715,3.1748,3.1765,3.1784,3.1809,3.1854,3.1897,3.1934,3.1972,3.1987,3.1976,3.1959,3.1905,3.182,3.174,3.1673,3.1622,3.1591,3.1587,3.163,3.1663,3.1688,3.1702,3.1713,3.1728,3.1741,3.1758,3.1767,3.1799,3.183,3.1852,3.1855,3.1859,3.1853,3.1827,3.1776,3.1686,3.1574,3.1456,3.1343,3.1242,3.1168,3.1131,3.1157,3.1181,3.119,3.1196,3.1205,3.1213,3.1214,3.1187,3.1138,3.1122,3.1159,3.1224,3.1283,3.1342,3.1404,3.1443,3.1456,3.1444,3.1391,3.1313,3.1235,3.1161,3.11,3.1084,3.1126,3.1172,3.1206,3.1234,3.1259,3.1281,3.1288,3.1268,3.1227,3.1223,3.126,3.1343,3.1442,3.1533,3.1614,3.1693,3.1734,3.174,3.1704,3.1661,3.1622,3.1602,3.1594,3.1622,3.1708,3.1799,3.1862,3.1907,3.1932,3.1946,3.1958,3.1937,3.1892,3.1886,3.1929,3.2009,3.2095,3.217,3.2245,3.2308,3.2331,3.2334,3.2298,3.2241,3.2174,3.2111,3.2074,3.2066,3.2123,3.217,3.2204,3.2224,3.2231,3.2236,3.2224,3.2183,3.2132,3.2122,3.2163,3.2223,3.2278,3.233,3.2378,3.2408,3.2425,3.2413,3.2358,3.23,3.2233,3.2164,3.2104,3.2073,3.2071,3.2092,3.213,3.2171,3.2204,3.2245,3.2284,3.2306,3.23,3.233,3.2398,3.2479,3.2559,3.2621,3.2667,3.27,3.2721,3.2703,3.2664,3.2593,3.2533,3.2483,3.2441,3.2415,3.2413,3.2431,3.2476,3.2536,3.2608,3.2669,3.2719,3.2776,3.2822,3.2861,3.2908,3.297,3.301,3.3053,3.31,3.3121,3.3135,3.3125,3.3075,3.3009,3.2972,3.2955,3.2955,3.2962,3.3008,3.3072,3.3139,3.319,3.3217,3.3243,3.326,3.326,3.326,3.3257,3.3277,3.3313,3.3355,3.3417,3.3477,3.3548,3.36,3.3612,3.3592,3.3559,3.3536,3.3526,3.3545,3.3587,3.3659,3.3772,3.3873,3.3954,3.4009,3.4045,3.407,3.4064,3.4028,3.4023,3.4065,3.4149,3.425,3.4342,3.4424,3.4489,3.4531,3.452,3.4484,3.4437,3.4385,3.4334,3.4297,3.4277,3.4298,3.4364,3.4433,3.4499,3.4541,3.4583,3.4615,3.4621,3.4593,3.4602,3.4659,3.4739,3.4823,3.4909,3.498,3.5053,3.5093,3.5105,3.5061,3.5001,3.494,3.4877,3.4825,3.4797,3.4798,3.4837,3.489,3.4944,3.4978,3.5012,3.503,3.5025,3.4983,3.4957,3.4969,3.5007,3.5061,3.511,3.5169,3.5221,3.5256,3.5241,3.5188,3.5093,3.4982,3.4874,3.4772,3.469,3.4652,3.4641,3.4642,3.4635,3.4623,3.4587,3.4541,3.4473,3.4385,3.4332,3.4331,3.4364,3.4421,3.4469,3.4511,3.4551,3.458,3.4579,3.453,3.4449,3.4357,3.4279,3.4204,3.4144,3.4123,3.4119,3.4125,3.4152,3.4167,3.4195,3.4214,3.4219,3.4196,3.4198,3.424,3.4307,3.4392,3.4461,3.4531,3.4589,3.4629,3.4641,3.4611,3.4569,3.4518,3.4477,3.4455,3.4453,3.4464,3.4483,3.4508,3.455,3.4597,3.4645,3.4694,3.4742,3.4795,3.4843,3.4897,3.4972,3.5057,3.5128,3.5198,3.525,3.5272,3.5267,3.5229,3.5174,3.5131,3.5099,3.5078,3.5067,3.5101,3.5171,3.5215,3.5245,3.5266,3.5274,3.5281,3.5284,3.5279,3.5289,3.5315,3.535,3.5383,3.5427,3.5465,3.5498,3.5509,3.5494,3.5453,3.5389,3.5342,3.5301,3.5272,3.5271,3.5299,3.5374,3.5433,3.5465,3.548,3.5478,3.5469,3.545,3.5415,3.5387,3.5411,3.5486,3.5593,3.5698,3.5793,3.5886,3.596,3.6011,3.5991,3.594,3.5871,3.579,3.5723,3.5661,3.5628,3.565,3.5657,3.5645,3.5623,3.5594,3.556,3.5519,3.5462,3.5403,3.5381,3.5386,3.5427,3.5473,3.553,3.5594,3.5637,3.5643,3.5604,3.5537,3.5451,3.5375,3.5331,3.5303,3.5313,3.5374,3.5425,3.5465,3.5493,3.5519,3.5529,3.554,3.5542,3.5545,3.5566,3.5612,3.568,3.5751,3.5821,3.5895,3.5944,3.5955,3.5931,3.5877,3.5818,3.5753,3.5708,3.5669,3.5671,3.5711,3.5747,3.5776,3.5804,3.5823,3.5841,3.5852,3.5866,3.5867,3.588,3.5905,3.5984,3.6042,3.6111,3.6169,3.622,3.6249,3.6247,3.6225,3.6186,3.616,3.6149,3.6141,3.6158,3.6206,3.6266,3.634,3.6428,3.6513,3.6598,3.6663,3.672,3.6773,3.6861,3.6957,3.7055,3.7154,3.725,3.7337,3.7409,3.7447,3.7445,3.7431,3.7406,3.7394,3.7394,3.7401,3.7407,3.7442,3.7489,3.7549,3.7612,3.7672,3.7736,3.7792,3.7835,3.7891,3.7964,3.8039,3.8123,3.8189,3.8241,3.8265,3.8271,3.8227,3.8153,3.8059,3.7967,3.7883,3.7816,3.7766,3.775,3.777,3.777,3.7752,3.7736,3.7719,3.7693,3.766,3.764,3.7653,3.7683,3.7718,3.7769,3.7826,3.786,3.7893,3.791,3.7894,3.784,3.7764,3.7673,3.7604,3.7537,3.7495,3.7494,3.7541,3.7583,3.7613,3.7637,3.7652,3.7669,3.7682,3.7675,3.766,3.7704,3.7798,3.7903,3.8027,3.8142,3.8256,3.8346,3.8403,3.8427,3.8423,3.8415,3.8403,3.8407,3.8411,3.8469,3.8577,3.867,3.8751,3.8812,3.8855,3.8889,3.8916,3.8931,3.8938,3.9006,3.9117,3.9243,3.9383,3.9514,3.9642,3.9747,3.9795,3.9788,3.974,3.9678,3.9616,3.9567,3.9525,3.9528,3.9579,3.964,3.9693,3.9747,3.9816,3.9874,3.9935,3.9977,4.0001,4.0058,4.0155,4.0264,4.0376,4.0484,4.059,4.0682,4.0731,4.0747,4.0743,4.0738,4.0738,4.0736,4.074,4.0797,4.0909,4.1028,4.1138,4.1248,4.1342,4.1414,4.1488,4.1548,4.1598,4.1708,4.1867,4.2044,4.2221,4.2401,4.2565,4.2707,4.2821,4.2903,4.2959,4.3003,4.3047,4.3107,4.3167,4.3257,4.3378,4.3518,4.3686,4.3855,4.4011,4.4154,4.429,4.442,4.4549,4.4748,4.4961,4.5174,4.5383,4.5577,4.5749,4.5883,4.5997,4.6084,4.6165,4.6216,4.6285,4.6355,4.6431,4.6525,4.6641,4.6764,4.6893,4.7053,4.7194,4.7321,4.7444,4.7564,4.7709,4.7878,4.8058,4.8246,4.8432,4.8607,4.8778,4.8916,4.9026,4.9082,4.9136,4.9191,4.9249,4.9316,4.94,4.951,4.9659,4.9812,4.9908,5.0003,5.0083,5.0159,5.0232,5.0304,5.0373,5.0465,5.0562,5.0661,5.0758,5.0846,5.0924,5.0994,5.1009,5.1004,5.0966,5.092,5.0883,5.0863,5.0881,5.0942,5.1071,5.1191,5.1298,5.1405,5.1513,5.1606,5.1705,5.1774,5.1842,5.1965,5.2128,5.2313,5.2495,5.267,5.2841,5.2973,5.3047,5.3088,5.3119,5.3141,5.3167,5.3213,5.3258,5.3354,5.3503,5.3659,5.3797,5.3912,5.4,5.4084,5.4155,5.4216,5.4275,5.4375,5.4514,5.4656,5.4806,5.494,5.5058,5.5143,5.5192,5.5194,5.5152,5.5093,5.5025,5.4969,5.492,5.4921,5.4977,5.5001,5.5013,5.5015,5.5012,5.5001,5.4995,5.496,5.4917,5.4924,5.4956,5.5021,5.5087,5.5166,5.5223,5.5255,5.525,5.5185,5.5099,5.5009,5.4925,5.484,5.4775,5.4758,5.481,5.4856,5.49,5.494,5.4973,5.5002,5.5039,5.5071,5.5089,5.5164,5.5271,5.5402,5.5515,5.562,5.5716,5.5805,5.5874,5.591,5.5923,5.5915,5.5898,5.588,5.5861,5.5875,5.5915,5.5983,5.6068,5.614,5.6215,5.6276,5.6329,5.636,5.6374,5.6416,5.6472,5.6526,5.6583,5.6634,5.667,5.6684,5.6675,5.6608,5.6509,5.6398,5.6288,5.6181,5.6089,5.6014,5.594,5.5891,5.5874,5.5868,5.5859,5.5845,5.5838,5.5814,5.5796,5.5781,5.5761,5.5744,5.5741,5.5734,5.5719,5.5669,5.5567,5.54,5.5213,5.5037,5.4874,5.4728,5.462,5.4579,5.457,5.456,5.4528,5.4487,5.4448,5.4406,5.4364,5.4317,5.4301,5.4303,5.4324,5.4327,5.4348,5.4369,5.4408,5.4397,5.4332,5.4225,5.4099,5.3951,5.3808,5.3663,5.3538,5.3469,5.3431,5.3384,5.3321,5.3251,5.3182,5.3098,5.3001,5.2889,5.2765,5.2665,5.2634,5.2627,5.2628,5.2626,5.262,5.2595,5.2539,5.2439,5.2317,5.2187,5.2063,5.1946,5.1856,5.1801,5.1822,5.183,5.183,5.1816,5.1806,5.1784,5.1749,5.1696,5.1632,5.1606,5.163,5.165,5.1677,5.1708,5.1737,5.1732,5.1688,5.1589,5.1471,5.1338,5.1202,5.1078,5.0966,5.0897,5.0892,5.0888,5.0861,5.082,5.0766,5.0712,5.0663,5.0571,5.0464,5.0375,5.0334,5.0321,5.0322,5.0329,5.0322,5.0286,5.0195,5.007,4.9916,4.977,4.9623,4.95,4.9399,4.9339,4.934,4.9337,4.934,4.9357,4.9369,4.9373,4.9372,4.935,4.9307,4.9324,4.9373,4.9431,4.9488,4.9543,4.9579,4.9602,4.9591,4.9544,4.9469,4.938,4.9307,4.9215,4.9147,4.9098,4.9072,4.9075,4.9107,4.9148,4.9175,4.9209,4.9234,4.923,4.921,4.9219,4.9254,4.93,4.932,4.9336,4.9329,4.9295,4.9222,4.9106,4.8952,4.8772,4.859,4.8426,4.8264,4.8116,4.7975,4.786,4.7764,4.7712,4.767,4.7633,4.7591,4.7539,4.7494,4.7438,4.7394,4.7361,4.7317,4.7288,4.724,4.7166,4.7065,4.6945,4.6815,4.6687,4.6567,4.6458,4.6359,4.6302,4.6285,4.6275,4.6251,4.6225,4.6194,4.6163,4.6131,4.6112,4.6113,4.6134,4.614,4.6153,4.6158,4.6155,4.6134,4.6101,4.6031,4.5927,4.5803,4.5667,4.5534,4.5403,4.5293,4.5226,4.5218,4.5215,4.5211,4.5203,4.5174,4.5142,4.5102,4.5026,4.4948,4.4912,4.4907,4.4921,4.4932,4.4939,4.4931,4.4896,4.481,4.4691,4.4547,4.4388,4.4228,4.4071,4.3914,4.3813,4.3779,4.3742,4.3689,4.3643,4.3583,4.3527,4.3466,4.3384,4.3301,4.3261,4.3272,4.3304,4.335,4.3399,4.3452,4.3477,4.347,4.3437,4.3378,4.3306,4.3234,4.3173,4.312,4.3118,4.3186,4.3243,4.328,4.3315,4.3349,4.3383,4.3399,4.3395,4.3376,4.3375,4.3415,4.3481,4.3539,4.3603,4.3656,4.3674,4.3643,4.3573,4.3465,4.3362,4.3255,4.3157,4.306,4.3018,4.3022,4.3041,4.3055,4.3049,4.305,4.3036,4.3023,4.2993,4.2943,4.2934,4.2967,4.3006,4.3048,4.3073,4.3106,4.3125,4.3115,4.3084,4.3021,4.2956,4.2883,4.2812,4.2752,4.2721,4.2722,4.2742,4.2782,4.2821,4.2864,4.2888,4.2912,4.2923,4.2914,4.294,4.2985,4.3022,4.3055,4.309,4.312,4.3139,4.3129,4.3073,4.2998,4.2925,4.2859,4.2798,4.2755,4.2722,4.2703,4.2703,4.2728,4.2773,4.2799,4.2846,4.2879,4.2905,4.2949,4.3017,4.3074,4.3115,4.3164,4.3214,4.3251,4.3271,4.3243,4.318,4.3101,4.3022,4.2973,4.2922,4.2899,4.2921,4.2989,4.3039,4.3097,4.3153,4.3214,4.3257,4.3298,4.3342,4.3402,4.3477,4.3571,4.3635,4.3708,4.3777,4.3842,4.3878,4.3887,4.3871,4.384,4.3788,4.3736,4.3687,4.366,4.3685,4.3753,4.379,4.3811,4.3833,4.3848,4.3861,4.3872,4.386,4.3841,4.3852,4.3889,4.3937,4.4001,4.4056,4.4105,4.4118,4.4094,4.4022,4.3949,4.3851,4.3764,4.3685,4.3624,4.3608,4.3658,4.3702,4.3736,4.3769,4.3811,4.3845,4.3873,4.3877,4.3878,4.3899,4.3944,4.3998,4.4068,4.4133,4.4195,4.4231,4.4228,4.4182,4.4114,4.4035,4.3957,4.39,4.3855,4.3861,4.3925,4.3985,4.403,4.4068,4.4097,4.412,4.4133,4.4134,4.4113,4.4125,4.4165,4.4211,4.4268,4.4327,4.4374,4.4395,4.438,4.4327,4.4244,4.4145,4.4036,4.3934,4.3842,4.3791,4.3794,4.3807,4.381,4.3806,4.3802,4.3793,4.3782,4.3744,4.3667,4.3644,4.3668,4.371,4.374,4.3766,4.3788,4.3801,4.3772,4.3725,4.3655,4.3574,4.3496,4.3421,4.3365,4.3331,4.3331,4.3375,4.3446,4.3524,4.3593,4.367,4.3737,4.3791,4.3823,4.3873,4.3936,4.4026,4.4097,4.4178,4.4234,4.4285,4.4302,4.4285,4.424,4.4187,4.4135,4.41,4.4053,4.4026,4.403,4.4076,4.4136,4.4213,4.4296,4.4376,4.4457,4.4532,4.4631,4.4737,4.4845,4.4949,4.5057,4.5161,4.5269,4.5342,4.5386,4.5381,4.5371,4.5369,4.5383,4.54,4.543,4.5492,4.5601,4.5699,4.5803,4.5884,4.595,4.6015,4.6067,4.6129,4.6212,4.631,4.6427,4.6544,4.6658,4.6768,4.6876,4.6981,4.7039,4.7051,4.7042,4.704,4.7028,4.7027,4.7061,4.713,4.7254,4.7395,4.7523,4.7631,4.773,4.7841,4.7935,4.8004,4.8055,4.814,4.8255,4.8379,4.8494,4.8618,4.8734,4.8826,4.8873,4.8874,4.8826,4.8776,4.8711,4.8648,4.8607,4.8606,4.8658,4.8712,4.8759,4.8809,4.8871,4.893,4.8984,4.901,4.9019,4.9076,4.9166,4.9276,4.9379,4.9471,4.955,4.9615,4.9624,4.96,4.9553,4.9511,4.9464,4.9436,4.9418,4.9436,4.9486,4.9572,4.9654,4.9759,4.9865,4.9965,5.0056,5.0116,5.0141,5.0201,5.0293,5.0379,5.0455,5.0542,5.0615,5.0683,5.0704,5.0705,5.0679,5.064,5.0605,5.0577,5.0552,5.0561,5.0594,5.0657,5.0757,5.0879,5.1005,5.1112,5.1214,5.1289,5.1332,5.1402,5.1489,5.1589,5.1682,5.1781,5.1866,5.1944,5.2004,5.2031,5.2044,5.2047,5.2056,5.207,5.2103,5.2151,5.2225,5.2329,5.2413,5.2524,5.2634,5.2747,5.2844,5.2928,5.2984,5.3051,5.3138,5.3222,5.33,5.3374,5.3439,5.3486,5.3507,5.3494,5.3452,5.3404,5.3358,5.3318,5.3293,5.3281,5.3299,5.335,5.3407,5.3493,5.3565,5.3645,5.3729,5.3815,5.391,5.3996,5.4067,5.4128,5.4183,5.4238,5.4283,5.4307,5.4315,5.4291,5.4255,5.421,5.4178,5.4141,5.4134,5.4136,5.4162,5.4203,5.4259,5.4335,5.4408,5.4477,5.4547,5.4609,5.467,5.4719,5.4771,5.4803,5.4827,5.4845,5.4855,5.4863,5.4816,5.4737,5.4652,5.4552,5.4444,5.4355,5.4262,5.42,5.4161,5.4158,5.4157,5.4166,5.4169,5.4167,5.4154,5.4114,5.4062,5.4054,5.4055,5.4076,5.4115,5.4153,5.4177,5.4183,5.4169,5.4104,5.3999,5.3879,5.3764,5.3644,5.3534,5.3453,5.3398,5.3365,5.3342,5.3322,5.3306,5.3283,5.3238,5.3178,5.3115,5.3075,5.306,5.3061,5.3063,5.3053,5.3042,5.2997,5.2926,5.2827,5.2696,5.2565,5.2446,5.2322,5.2217,5.2134,5.2092,5.2073,5.2078,5.2097,5.2115,5.2141,5.2154,5.2157,5.2122,5.2111,5.2119,5.2132,5.2121,5.2102,5.2075,5.2025,5.2012,5.1983,5.1941,5.1887,5.1845,5.1812,5.1793,5.1787,5.181,5.1853,5.1906,5.1956,5.2005,5.2047,5.2084,5.2109,5.2119,5.2112,5.2098,5.2073,5.2042,5.2016,5.1997,5.1982,5.1958,5.1927,5.1882,5.1851,5.1825,5.1804,5.1798,5.1803,5.1831,5.1878,5.1946,5.202,5.2093,5.2165,5.2235,5.229,5.2333,5.2356,5.2341,5.2295,5.2241,5.2195,5.2157,5.212,5.2072,5.2014,5.196,5.1904,5.1862,5.1822,5.1802,5.178,5.1755,5.1756,5.1762,5.1776,5.1784,5.179,5.1782,5.1781,5.1773,5.1751,5.175,5.1719,5.1691,5.1656,5.1638,5.1602,5.1566,5.1513,5.1459,5.142,5.14,5.1381,5.1378,5.1397,5.1442,5.1511,5.1595,5.1677,5.1777,5.1874,5.1962,5.2043,5.2102,5.2126,5.2147,5.2121,5.212,5.2108,5.2082,5.2052,5.2005,5.1929,5.1849
3.3905,3.3871,3.385,3.3832,3.3829,3.3809,3.3793,3.3769,3.3755,3.3735,3.3701,3.3673,3.3653,3.3653,3.3663,3.3681,3.3697,3.3701,3.3702,3.3691,3.3663,3.3613,3.3547,3.3472,3.3393,3.3318,3.3244,3.3188,3.3144,3.3104,3.3084,3.3084,3.3089,3.3077,3.3053,3.3026,3.2997,3.299,3.2997,3.3011,3.3022,3.3021,3.3014,3.3002,3.297,3.2917,3.2846,3.277,3.2691,3.2614,3.2541,3.2472,3.2428,3.2394,3.2357,3.231,3.2262,3.2213,3.217,3.2121,3.2073,3.2032,3.2002,3.1991,3.1981,3.198,3.1974,3.1959,3.1927,3.1876,3.1813,3.1745,3.1674,3.1605,3.1539,3.1477,3.1432,3.14,3.1358,3.1311,3.1263,3.1215,3.1168,3.112,3.1074,3.1036,3.101,3.1001,3.0998,3.0991,3.098,3.0963,3.0935,3.0887,3.0833,3.0776,3.0716,3.0655,3.0598,3.0546,3.0509,3.0496,3.0467,3.044,3.0423,3.0409,3.0397,3.0391,3.0382,3.0376,3.0389,3.0408,3.0423,3.043,3.0431,3.0425,3.0415,3.0397,3.0364,3.0313,3.0261,3.0205,3.0155,3.0108,3.0069,3.0034,3.0016,3.0008,3.0011,3.0001,2.9985,2.9966,2.9945,2.9927,2.9924,2.9926,2.9922,2.991,2.9891,2.9871,2.9841,2.9792,2.9716,2.9621,2.9512,2.9413,2.9316,2.9225,2.9137,2.9068,2.9013,2.8967,2.8931,2.8889,2.885,2.8802,2.876,2.8717,2.8684,2.8657,2.8628,2.8594,2.8561,2.8526,2.8472,2.8394,2.8311,2.8222,2.8136,2.8048,2.7969,2.7904,2.7869,2.7852,2.7834,2.7817,2.7793,2.7774,2.7755,2.7734,2.7714,2.7696,2.768,2.7671,2.7661,2.7657,2.7644,2.7628,2.7601,2.7541,2.7457,2.7368,2.7278,2.7182,2.7094,2.7017,2.6963,2.694,2.69,2.686,2.682,2.6774,2.6722,2.6666,2.6602,2.6557,2.6522,2.6505,2.6486,2.6471,2.6463,2.6446,2.6408,2.6346,2.6266,2.618,2.6095,2.6017,2.5943,2.588,2.5846,2.5841,2.5831,2.5824,2.5815,2.5806,2.5797,2.5773,2.5742,2.5718,2.5694,2.5672,2.5651,2.5645,2.5644,2.5634,2.5615,2.5567,2.5498,2.5423,2.5348,2.528,2.5223,2.5173,2.5154,2.5166,2.5174,2.5183,2.519,2.5196,2.5197,2.5198,2.5178,2.5159,2.5156,2.5173,2.5197,2.5221,2.5245,2.5271,2.5283,2.5273,2.5249,2.52,2.5152,2.5095,2.5043,2.5003,2.4994,2.5019,2.5043,2.5067,2.5089,2.5111,2.513,2.5146,2.5153,2.5164,2.5194,2.5241,2.5294,2.5344,2.5385,2.5427,2.5452,2.5464,2.5456,2.5422,2.5381,2.5345,2.5311,2.5286,2.5275,2.5293,2.5328,2.5376,2.5428,2.5491,2.5546,2.5591,2.5624,2.5654,2.5715,2.5796,2.5879,2.5957,2.6023,2.6081,2.6133,2.6173,2.6184,2.6178,2.6163,2.6148,2.6139,2.6133,2.613,2.6137,2.6168,2.6208,2.6246,2.6278,2.6297,2.631,2.6326,2.6355,2.6402,2.6435,2.646,2.6494,2.6521,2.6543,2.6538,2.6505,2.6447,2.6373,2.6297,2.6231,2.6175,2.613,2.6105,2.6105,2.6104,2.6099,2.6097,2.6091,2.6084,2.6074,2.6064,2.6058,2.6054,2.6061,2.6061,2.6068,2.6078,2.6083,2.6072,2.6047,2.5998,2.5937,2.5876,2.5826,2.5783,2.5756,2.5765,2.5805,2.5842,2.5876,2.5913,2.5946,2.5976,2.5999,2.6007,2.6008,2.6039,2.6093,2.6168,2.625,2.6326,2.6397,2.6454,2.6489,2.6514,2.6516,2.6517,2.652,2.6539,2.6573,2.664,2.6738,2.6837,2.6939,2.7041,2.714,2.7226,2.7304,2.7366,2.7422,2.7525,2.7648,2.7781,2.7914,2.8044,2.8168,2.8287,2.8379,2.8441,2.8491,2.8536,2.8586,2.8636,2.8693,2.8777,2.8894,2.9004,2.9109,2.9205,2.9298,2.9386,2.9462,2.9521,2.9586,2.9688,2.9816,2.9955,3.0095,3.0235,3.0374,3.0506,3.0608,3.0675,3.0716,3.0737,3.0756,3.0776,3.081,3.0867,3.0953,3.1034,3.1109,3.1173,3.1231,3.1277,3.1318,3.1344,3.1358,3.1403,3.1468,3.1534,3.1598,3.1656,3.1707,3.1746,3.1769,3.1767,3.1752,3.1728,3.1706,3.1678,3.166,3.1654,3.1669,3.1697,3.1738,3.1786,3.1832,3.1874,3.1912,3.1934,3.1944,3.1983,3.203,3.2082,3.213,3.2172,3.221,3.2237,3.2246,3.2228,3.2191,3.2147,3.2103,3.2069,3.2037,3.2022,3.2015,3.2028,3.2064,3.2103,3.2141,3.2176,3.2208,3.2232,3.2259,3.2284,3.2319,3.2358,3.2381,3.2403,3.2421,3.2424,3.2402,3.2349,3.2278,3.2201,3.2136,3.2093,3.2061,3.2054,3.2073,3.2091,3.2107,3.2115,3.2114,3.2111,3.2107,3.2104,3.21,3.2104,3.2117,3.214,3.2166,3.2202,3.2236,3.2259,3.2254,3.2216,3.2179,3.2143,3.2104,3.2077,3.2059,3.2077,3.2126,3.2172,3.2212,3.2253,3.2285,3.2314,3.2332,3.2341,3.2338,3.2361,3.2411,3.247,3.2532,3.2597,3.2652,3.2696,3.2713,3.271,3.2689,3.2667,3.2641,3.2614,3.2605,3.2627,3.2669,3.271,3.2739,3.2757,3.2766,3.277,3.2765,3.2741,3.2706,3.2706,3.2733,3.2759,3.2789,3.2819,3.2848,3.2864,3.2862,3.283,3.2773,3.2698,3.2611,3.253,3.2465,3.2429,3.2425,3.241,3.2389,3.2361,3.2324,3.2279,3.2221,3.2148,3.206,3.201,3.1975,3.1941,3.1924,3.1918,3.1895,3.1862,3.1805,3.1712,3.1598,3.1478,3.1361,3.1244,3.1145,3.1062,3.102,3.0987,3.0941,3.0891,3.0829,3.0765,3.0699,3.0618,3.0523,3.0464,3.0434,3.0412,3.0386,3.0357,3.0331,3.0295,3.0229,3.0126,3,2.986,2.972,2.9576,2.944,2.9313,2.921,2.914,2.909,2.9058,2.903,2.9002,2.8971,2.8927,2.8875,2.8851,2.8843,2.8844,2.8837,2.8829,2.8814,2.8796,2.8762,2.8703,2.8625,2.8543,2.8467,2.8398,2.8336,2.8291,2.826,2.8249,2.8252,2.8263,2.8276,2.8295,2.8305,2.8316,2.8329,2.8356,2.8398,2.8437,2.8473,2.8513,2.854,2.8557,2.855,2.8518,2.848,2.8448,2.8417,2.8393,2.8382,2.8401,2.8428,2.8464,2.8485,2.8488,2.8489,2.8485,2.8477,2.847,2.8462,2.8463,2.8468,2.8476,2.8485,2.8494,2.8496,2.8489,2.8457,2.8402,2.8325,2.824,2.8163,2.8093,2.8037,2.801,2.8005,2.7999,2.799,2.798,2.7965,2.7937,2.7899,2.7843,2.7773,2.7726,2.7709,2.7706,2.7713,2.7718,2.7719,2.7705,2.7671,2.7604,2.7518,2.7421,2.7326,2.7228,2.7138,2.707,2.7028,2.6985,2.6931,2.687,2.681,2.675,2.6682,2.66,2.6508,2.6444,2.6416,2.6396,2.6393,2.6385,2.6375,2.6358,2.6324,2.6262,2.6177,2.6089,2.5999,2.5912,2.5836,2.5786,2.577,2.5751,2.5724,2.5687,2.565,2.5611,2.5556,2.5485,2.5412,2.537,2.536,2.537,2.5392,2.5412,2.5426,2.5428,2.5405,2.5349,2.5272,2.5189,2.5105,2.5027,2.4955,2.4904,2.4879,2.4853,2.4831,2.481,2.4795,2.4777,2.4756,2.472,2.4668,2.465,2.4656,2.4676,2.4694,2.4707,2.4717,2.4718,2.4706,2.4656,2.4587,2.4515,2.4436,2.4352,2.4287,2.4239,2.4215,2.4214,2.4224,2.4235,2.4249,2.4263,2.4264,2.4257,2.4227,2.4227,2.4248,2.4278,2.4305,2.4325,2.4346,2.4362,2.4366,2.434,2.4289,2.4237,2.4191,2.4147,2.4111,2.4085,2.4071,2.4077,2.4088,2.4111,2.4134,2.416,2.4181,2.4199,2.4218,2.424,2.4266,2.4298,2.4321,2.4345,2.436,2.4363,2.4342,2.4309,2.4262,2.4217,2.4193,2.4182,2.4194,2.4226,2.428,2.4346,2.4397,2.4446,2.4486,2.4518,2.4545,2.4569,2.4593,2.4634,2.4685,2.4739,2.4795,2.4847,2.4897,2.4936,2.4958,2.4945,2.4915,2.4876,2.4839,2.4801,2.4785,2.4793,2.483,2.4855,2.4869,2.4869,2.4868,2.486,2.4839,2.4798,2.4757,2.4755,2.4794,2.4865,2.4951,2.5035,2.512,2.5197,2.5263,2.5309,2.5339,2.5371,2.5395,2.5424,2.5466,2.5543,2.5643,2.5741,2.5829,2.5902,2.5961,2.6008,2.6047,2.6067,2.6084,2.613,2.6218,2.6321,2.6433,2.6548,2.6663,2.6775,2.6866,2.694,2.699,2.7034,2.7076,2.7119,2.7184,2.7271,2.7386,2.7501,2.7599,2.7693,2.7777,2.7849,2.7919,2.7968,2.8015,2.8079,2.817,2.8264,2.8357,2.8442,2.8519,2.8581,2.8621,2.8637,2.8625,2.8608,2.8584,2.8571,2.8565,2.8582,2.862,2.866,2.8692,2.8713,2.8727,2.8735,2.8739,2.8727,2.871,2.8721,2.8762,2.8826,2.8889,2.8945,2.9004,2.9051,2.9079,2.908,2.9055,2.9014,2.8969,2.8926,2.8896,2.8882,2.8891,2.8911,2.8936,2.8965,2.8988,2.9011,2.9029,2.9026,2.9028,2.906,2.9106,2.916,2.9211,2.9257,2.9294,2.9331,2.9356,2.9361,2.9342,2.9313,2.9288,2.9265,2.9246,2.9233,2.9233,2.9249,2.9272,2.9299,2.9325,2.9345,2.936,2.9369,2.9366,2.9368,2.9384,2.9404,2.942,2.9433,2.9441,2.9437,2.9422,2.9376,2.9319,2.9261,2.9218,2.9185,2.9159,2.916,2.9187,2.921,2.9215,2.9206,2.9195,2.918,2.9156,2.9127,2.9104,2.9087,2.9089,2.9096,2.9109,2.9121,2.9126,2.9119,2.9093,2.9044,2.8977,2.8903,2.883,2.8764,2.8714,2.8689,2.8691,2.8683,2.8675,2.8661,2.864,2.8611,2.8567,2.8504,2.8435,2.8381,2.8373,2.8379,2.8387,2.8402,2.841,2.841,2.8392,2.8339,2.8259,2.8173,2.808,2.7992,2.7909,2.7853,2.7824,2.7798,2.7762,2.7727,2.7691,2.7656,2.7608,2.7546,2.748,2.7444,2.7449,2.7473,2.7507,2.7551,2.759,2.7615,2.7624,2.7596,2.7549,2.7494,2.7429,2.7376,2.7334,2.7308,2.7303,2.7282,2.7237,2.7171,2.7101,2.7029,2.6944,2.6838,2.6729,2.6644,2.6593,2.6568,2.656,2.6558,2.6557,2.6546,2.6517,2.6462,2.6372,2.6275,2.617,2.6065,2.5964,2.5879,2.5826,2.5756,2.5679,2.5594,2.5507,2.5419,2.531,2.5192,2.5065,2.4965,2.4914,2.4877,2.4853,2.4837,2.4812,2.4788,2.4747,2.4687,2.4603,2.4525,2.4446,2.4378,2.4324,2.4294,2.428,2.4287,2.4297,2.4307,2.4309,2.4301,2.4289,2.4261,2.4227,2.4222,2.4248,2.4292,2.4332,2.4368,2.4405,2.444,2.4457,2.4449,2.4419,2.4372,2.4331,2.4298,2.4272,2.4253,2.4255,2.427,2.4295,2.4329,2.4359,2.4388,2.4405,2.4412,2.4421,2.4437,2.4464,2.4504,2.4543,2.4577,2.4607,2.4632,2.4628,2.4597,2.4558,2.4511,2.4468,2.4434,2.4408,2.4396,2.4403,2.4402,2.4405,2.4404,2.4405,2.4409,2.4408,2.4407,2.4407,2.4412,2.4443,2.4488,2.4539,2.4599,2.4657,2.4713,2.4763,2.4791,2.4796,2.48,2.4797,2.4809,2.4826,2.4865,2.4907,2.4939,2.4961,2.4973,2.497,2.4965,2.4958,2.4931,2.489,2.4869,2.4881,2.4921,2.4966,2.502,2.508,2.5131,2.516,2.5173,2.5158,2.5137,2.5107,2.5076,2.506,2.5072,2.5105,2.5132,2.5159,2.5168,2.5182,2.5185,2.5176,2.516,2.5136,2.5134,2.5158,2.5197,2.5241,2.5287,2.5326,2.5359,2.5378,2.5374,2.5336,2.5289,2.525,2.5214,2.5193,2.5188,2.5203,2.5221,2.5233,2.5234,2.5236,2.5228,2.5218,2.5192,2.5153,2.5142,2.5162,2.5197,2.524,2.5291,2.5343,2.5387,2.5415,2.5428,2.541,2.5371,2.5329,2.5281,2.5251,2.5246,2.5268,2.5277,2.5272,2.5253,2.522,2.5175,2.5116,2.5047,2.4972,2.4929,2.4927,2.4948,2.4973,2.5005,2.5032,2.5051,2.5058,2.5045,2.5011,2.4967,2.4918,2.487,2.4829,2.4805,2.4797,2.48,2.481,2.482,2.4823,2.4821,2.4817,2.4797,2.4765,2.4762,2.4791,2.4837,2.4881,2.4926,2.4975,2.5016,2.5049,2.506,2.5043,2.5014,2.4983,2.4962,2.4954,2.4963,2.4982,2.502,2.5065,2.5098,2.5128,2.5151,2.5165,2.5166,2.517,2.5179,2.5214,2.5261,2.5314,2.5367,2.5417,2.5458,2.5482,2.5482,2.5464,2.5432,2.5408,2.5391,2.5383,2.5389,2.5407,2.5416,2.5414,2.5402,2.5377,2.5348,2.531,2.5272,2.5232,2.5199,2.5192,2.52,2.5219,2.5234,2.525,2.5258,2.5249,2.5212,2.5159,2.5098,2.504,2.4992,2.4955,2.4944,2.4951,2.4943,2.4927,2.4908,2.4891,2.4875,2.4863,2.4833,2.4802,2.4792,2.4811,2.485,2.4898,2.4946,2.4996,2.5033,2.5056,2.5061,2.503,2.4982,2.493,2.4878,2.4834,2.4807,2.4797,2.4781,2.4764,2.4732,2.4702,2.466,2.4616,2.456,2.451,2.4496,2.451,2.4549,2.4607,2.4665,2.4711,2.4747,2.4767,2.4775,2.4767,2.4744,2.472,2.47,2.4694,2.4725,2.4772,2.4804,2.4818,2.4821,2.4816,2.4808,2.4788,2.4751,2.471,2.4697,2.4718,2.4769,2.4825,2.4895,2.4968,2.5025,2.5071,2.5103,2.512,2.5126,2.5132,2.5145,2.5172,2.5224,2.5295,2.5347,2.5386,2.541,2.5425,2.5434,2.543,2.5418,2.5403,2.5408,2.5442,2.55,2.5555,2.5613,2.5668,2.5721,2.576,2.5774,2.576,2.5738,2.5709,2.5673,2.5644,2.5623,2.5618,2.5623,2.5625,2.5637,2.5638,2.5639,2.5621,2.5588,2.5537,2.551,2.5526,2.5563,2.5609,2.5648,2.5691,2.5727,2.5749,2.5746,2.5725,2.5703,2.5681,2.566,2.5652,2.5657,2.5674,2.5699,2.5723,2.5739,2.5752,2.5759,2.576,2.5757,2.5754,2.5754,2.5769,2.5793,2.5817,2.5847,2.5869,2.5874,2.5867,2.5844,2.5805,2.5764,2.5726,2.5699,2.5678,2.5678,2.5686,2.5686,2.5676,2.567,2.5655,2.5636,2.5614,2.5579,2.5545,2.5516,2.5507,2.5515,2.5532,2.5554,2.5574,2.5584,2.5578,2.5549,2.5493,2.5428,2.5366,2.5316,2.5276,2.5262,2.5269,2.5267,2.5253,2.5231,2.5206,2.518,2.514,2.5085,2.5029,2.5002,2.5012,2.5054,2.5115,2.5181,2.525,2.5309,2.535,2.5366,2.5344,2.5309,2.5266,2.523,2.5204,2.5209,2.5231,2.5256,2.5275,2.5288,2.5293,2.5293,2.5281,2.5254,2.5226,2.5232,2.5265,2.5321,2.5385,2.5444,2.5486,2.5521,2.5539,2.5534,2.5504,2.546,2.541,2.5361,2.5321,2.5305,2.5309,2.5306,2.53,2.5286,2.5265,2.5236,2.5198,2.5142,2.5078,2.5037,2.5025,2.5039,2.5061,2.5088,2.5114,2.5133,2.5135,2.5116,2.5074,2.5016,2.4951,2.489,2.4842,2.482,2.4824,2.4815,2.4795,2.4772,2.4741,2.4701,2.4644,2.4562,2.448,2.4428,2.4418,2.444,2.4477,2.4514,2.455,2.4589,2.4614,2.4621,2.4599,2.4561,2.4514,2.4462,2.4413,2.4378,2.435,2.4323,2.4291,2.4252,2.4207,2.4154,2.4094,2.4006,2.3919,2.3868,2.3854,2.3869,2.389,2.3906,2.3924,2.3932,2.3929,2.3902,2.3848,2.3777,2.371,2.3648,2.3592,2.3539,2.3501,2.3477,2.3463,2.3448,2.3432,2.3415,2.3388,2.3357,2.3321,2.3295,2.3284,2.3278,2.3285,2.3294,2.3302,2.3303,2.3293,2.3274,2.3221,2.3156,2.3092,2.3037,2.2991,2.2958,2.2941,2.2925,2.2902,2.2873,2.2846,2.2816,2.2776,2.2732,2.2682,2.2641,2.2619,2.2618,2.2625,2.2639,2.2647,2.2646,2.2625,2.2586,2.2529,2.2457,2.2392,2.2327,2.2275,2.2256,2.2254,2.2244,2.2225,2.2202,2.2174,2.2139,2.2094,2.2032,2.1969,2.1928,2.192,2.1934,2.1954,2.1975,2.1988,2.1992,2.1982,2.1956,2.1905,2.1848,2.1786,2.1727,2.1675,2.1654,2.1651,2.1642,2.1628,2.1605,2.1578,2.1545,2.1497,2.1434,2.1362,2.1319,2.1304,2.1313,2.1338,2.1362,2.1392,2.1416,2.1422,2.1407,2.1366,2.1304,2.1235,2.1164,2.1105,2.1067,2.1042,2.1019,2.0995,2.0963,2.0926,2.0884,2.0833,2.0766,2.0694,2.0641,2.0618,2.062,2.0635,2.0655,2.0676,2.069,2.0689,2.0669,2.0632,2.0577,2.051,2.045,2.0406,2.0384,2.0372,2.0351,2.0324,2.0291,2.0267,2.0242,2.0209,2.0167,2.0116,2.0091,2.0092,2.0115,2.0145,2.0171,2.0196,2.0216,2.0227,2.0218,2.018,2.0125,2.0063,2.0003,1.9947,1.9902,1.9883,1.9872,1.9877,1.988,1.9878,1.9873,1.9863,1.9833,1.9795,1.9781,1.9801,1.9826,1.9853,1.988,1.9905,1.9927,1.9941,1.993,1.9896,1.9841,1.9777,1.9725,1.9682,1.964,1.9613,1.9594,1.9588,1.958,1.9569,1.9555,1.9536,1.9517,1.9505,1.9503,1.9513,1.9537,1.9569,1.9599,1.9622,1.9635,1.9628,1.9603,1.9559,1.9504,1.9448,1.9402,1.937,1.9357,1.9365,1.9369,1.937,1.9367,1.9364,1.9359,1.9342,1.9336,1.932,1.9311,1.9316,1.9335,1.936,1.9387,1.9415,1.9434,1.9435,1.9415,1.9383,1.9345,1.9305,1.9269,1.925,1.9254,1.927,1.9283,1.9295,1.9303,1.9309,1.9318,1.9322,1.9319,1.9313,1.9324,1.9361,1.9407,1.946,1.9518,1.9575,1.9617,1.9647,1.9657,1.9648,1.963,1.9608,1.9589,1.9584,1.9603,1.9648,1.9691,1.9727,1.9758,1.9787,1.9809,1.9826,1.9833,1.9835,1.986,1.9905,1.9963,2.0037,2.0106,2.0173,2.0236,2.0285,2.0313,2.0318,2.0302,2.0287,2.0275,2.0276,2.0299,2.0342,2.038,2.0409,2.0431,2.0451,2.0468,2.048,2.047,2.0462,2.0482,2.0519,2.0574,2.0642,2.0716,2.0786,2.0848,2.0895,2.092,2.0927,2.0922,2.0909,2.0898,2.0892,2.0906,2.0946,2.0987,2.1021,2.1054,2.1079,2.1098,2.1104,2.1093,2.1086,2.1094,2.1132,2.1197,2.1277,2.1354,2.1436,2.1512,2.1574,2.1621,2.1644,2.1643,2.164,2.163,2.1625,2.1627,2.1647,2.1672,2.1702,2.1728,2.1761,2.1781,2.1795,2.1801,2.181,2.1834,2.1885,2.1949,2.2003,2.2044,2.2082,2.2109,2.2129,2.2126,2.2105,2.2067,2.2029,2.2007,2.1996,2.1986,2.198,2.199,2.2007,2.2023,2.2039,2.2043,2.2049,2.2049,2.2044,2.2053,2.2062,2.208,2.2103,2.2132,2.2145,2.2154,2.2146,2.2131,2.2099,2.2063,2.2039,2.202,2.2019,2.2029,2.2031,2.2025,2.2017,2.2002,2.1991,2.1971,2.1942,2.1914,2.1882,2.1858,2.1827,2.1819,2.1823,2.1831,2.1834,2.1821,2.1795,2.1762,2.1717,2.1668,2.1616,2.1575,2.1552,2.1552,2.1543,2.1531,2.1511,2.1486,2.1455,2.1423,2.1377,2.1325,2.1268,2.1232,2.1217,2.1229,2.1252,2.1273,2.1292,2.1295,2.129,2.1271,2.1234,2.1187,2.1135,2.1089,2.1062,2.1055,2.1041,2.1022,2.0994,2.096,2.0921,2.0876,2.0824,2.076,2.0699,2.0662,2.0643,2.0643,2.0661,2.0678,2.0693,2.0696,2.0687,2.0665,2.0628,2.0585,2.0538,2.0496,2.0472,2.0464,2.0452,2.0443,2.0431,2.0409,2.0386,2.0358,2.0323,2.0273,2.0219,2.0188,2.0175,2.0189,2.0217,2.0248,2.0273,2.0281,2.0284,2.0278,2.0258,2.0231,2.0194,2.0172,2.0169,2.0174,2.017,2.0159,2.0143,2.0127,2.0102,2.0071,2.0032,1.998,1.9927,1.9899,1.9899,1.9913,1.9934,1.9958,1.9978,2,2.0009,2.0001,1.9982,1.9957,1.9926,1.9895,1.9876,1.9867,1.9862,1.9865,1.9867,1.9864,1.9855,1.984,1.9817,1.9783,1.9733,1.9706,1.97,1.9707,1.972,1.9733,1.9753,1.9776,1.9786,1.9783,1.9757,1.9714,1.966,1.9614,1.9566,1.9521,1.9493,1.9465,1.9451,1.9445,1.9429,1.942,1.9398,1.9376,1.9347,1.9339,1.9331,1.9335,1.9339,1.9342,1.9333,1.9308,1.9274,1.9242,1.9188,1.9128,1.9067,1.9024,1.8996,1.8986,1.8968,1.8954,1.8934,1.8911,1.8888,1.8852,1.8808,1.8775,1.875,1.8727,1.8711,1.8712,1.8721,1.8738,1.8745,1.8742,1.8729,1.8702,1.8658,1.8609,1.8561,1.8512,1.8489,1.8479,1.8463,1.8438,1.841,1.838,1.8349,1.8312,1.8258,1.8201,1.8173,1.8175,1.8191,1.8227,1.8266,1.8309,1.8344,1.8365,1.8375,1.8378,1.8373,1.8352,1.832,1.83,1.8298,1.8316,1.8331,1.8337,1.8329,1.8315,1.8288,1.8249,1.82,1.8147,1.8128,1.8124,1.8141,1.8177,1.8229,1.8286,1.8339,1.838,1.8408,1.8428,1.8436,1.8422,1.8403,1.8385,1.8383,1.8393,1.8401,1.8402,1.8392,1.8368,1.8342,1.8306,1.8257,1.8202,1.8175,1.817,1.8182,1.8211,1.8251,1.8301,1.8347,1.8386,1.8412,1.8424,1.8424,1.8413,1.8389,1.8369,1.835,1.8337,1.8328,1.8318,1.8298,1.8266,1.823,1.818,1.8116,1.8047,1.8,1.7973,1.7959,1.7953,1.7955,1.796,1.7964,1.7969,1.796,1.7945,1.7917,1.7869,1.7811,1.7754,1.771,1.7677,1.7649,1.7619,1.7587,1.7547,1.7501,1.7446,1.7374,1.7304,1.7253,1.7219,1.7194,1.7184,1.7187,1.7198,1.721,1.7214,1.7207,1.719,1.7158,1.7121,1.7079,1.7039,1.7001,1.6963,1.6927,1.6894,1.6858,1.6816,1.6771,1.6715,1.6658,1.661,1.6575,1.6546,1.6525,1.6517,1.6525,1.6544,1.6567,1.6585,1.6601,1.6599,1.6582,1.6558,1.6534,1.6515,1.6498,1.6475,1.6462,1.6455,1.645,1.6443,1.6431,1.6413,1.6397,1.638,1.6369,1.637,1.6367,1.637,1.6389,1.6406,1.6429,1.6444,1.6457,1.6449,1.6433,1.6412,1.6388,1.6379,1.6392,1.641,1.6418,1.6415,1.6408,1.6391,1.6376,1.6351,1.6315,1.6263,1.623,1.6214,1.6218,1.6245,1.6287,1.6334,1.6373,1.6393,1.6406,1.6402,1.6392,1.6366,1.6336,1.631,1.63,1.6303,1.6305,1.6297,1.629,1.6273,1.6247,1.6213,1.6169,1.6125,1.6105,1.611,1.6129,1.6166,1.62,1.6241,1.6275,1.6292,1.6284,1.6259,1.623,1.6183,1.6135,1.6086,1.606,1.6057,1.6057,1.6043,1.6032,1.6014,1.5991,1.5954,1.5898,1.5835,1.5782,1.5748,1.5734,1.5738,1.5764,1.5803,1.5832,1.5855,1.5858,1.5854,1.5841,1.5815,1.5781,1.5746,1.5726,1.5715,1.5693,1.5659,1.5618,1.5578,1.553,1.5484,1.5424,1.5366,1.5322,1.5302,1.5299,1.5316,1.5345,1.5378,1.5409,1.5431,1.5445,1.5448,1.5443,1.5427,1.5409,1.5386,1.5364,1.5342,1.5324,1.5304,1.5284,1.5257,1.5223,1.5183,1.514,1.5104,1.5074,1.5063,1.507,1.5085,1.5112,1.5145,1.5173,1.5197,1.5206,1.5202,1.5186,1.517,1.5146,1.5129,1.5109,1.5092,1.5093,1.509,1.5082,1.5071,1.5061,1.5048,1.5023,1.4999,1.4984,1.4979,1.4991,1.5011,1.504,1.5071,1.5096,1.5108,1.5111,1.5112,1.5112,1.5103,1.509,1.5076,1.5071,1.5074,1.5061,1.5034,1.4998,1.4959,1.4919,1.4878,1.4841,1.4811,1.4786,1.4775,1.4773,1.4785,1.4812,1.4845,1.4872,1.4869,1.4859,1.4842,1.4822,1.4792,1.4752,1.4709,1.4673,1.4653,1.4616,1.4586,1.454,1.449,1.4444,1.4396,1.4352,1.4325,1.4309,1.4303,1.4306,1.4318,1.4339,1.4367,1.4384,1.4384,1.4371,1.4347,1.432,1.4277,1.4227,1.4177,1.4149,1.4135,1.4112,1.4089,1.4063,1.4034,1.4002,1.3961,1.3913,1.3866,1.3846,1.3841,1.3856,1.3887,1.3925,1.3963,1.3997,1.4031,1.4049,1.4056,1.4052,1.4034,1.4001,1.3969,1.3959,1.398,1.3988,1.3999,1.4003,1.3999,1.3991,1.398,1.3955,1.3936,1.3929,1.3945,1.3974,1.4013,1.4062,1.4112,1.4154,1.4177,1.4183,1.4172,1.4154,1.4122,1.4088,1.4055,1.4047,1.4059,1.4071,1.4078,1.4084,1.4097,1.4105,1.4111,1.4106,1.4104,1.4119,1.4155,1.4196,1.4246,1.4302,1.4358,1.4413,1.4457,1.4491,1.4513,1.4527,1.4526,1.4515,1.4501,1.4492,1.4493,1.4502,1.4515,1.4517,1.4513,1.4504,1.4487,1.4465,1.444,1.4436,1.4452,1.4485,1.4533,1.4583,1.4637,1.4693,1.4731,1.4765,1.4778,1.4779,1.4771,1.4755,1.4735,1.4719,1.4713,1.4718,1.4725,1.4733,1.4741,1.474,1.473,1.4714,1.4707,1.4708,1.4714,1.4733,1.4764,1.4815,1.4869,1.4918,1.4955,1.498,1.4987,1.4986,1.4985,1.4977,1.4972,1.498,1.4991,1.4997,1.4996,1.499,1.4981,1.4969,1.495,1.4933,1.4915,1.4898,1.4894,1.4901,1.492,1.4954,1.4988,1.5021,1.5041,1.5044,1.5036,1.5015,1.4988,1.4957,1.4929,1.4924,1.4932,1.4932,1.4924,1.4913,1.4896,1.4875,1.4849,1.4818,1.4783,1.4775,1.4793,1.4823,1.4865,1.4919,1.4985,1.5043,1.5089,1.5124,1.5146,1.5161,1.5169,1.5165,1.5164,1.517,1.5189,1.5195,1.5193,1.5181,1.5173,1.5164,1.5148,1.5121,1.5084,1.5075,1.5079,1.5102,1.5141,1.5181,1.5236,1.5281,1.5306,1.5315,1.5312,1.5301,1.5286,1.5269,1.525,1.5245,1.526,1.5258,1.5247,1.5234,1.5221,1.5205,1.5185,1.5148,1.5102,1.5075,1.5066,1.5058,1.5066,1.5079,1.5103,1.5127,1.5147,1.5151,1.515,1.514,1.5123,1.5101,1.5087,1.5074,1.507,1.5062,1.5045,1.5022,1.4997,1.497,1.4937,1.4894,1.484,1.4808,1.4794,1.4786,1.478,1.4783,1.4787,1.4801,1.4809,1.4807,1.4788,1.4757,1.4723,1.4682,1.4646,1.4613,1.4595,1.4591,1.4589,1.4587,1.4586,1.458,1.4565,1.4536,1.4496,1.4472,1.4465,1.4462,1.4456,1.4459,1.4468,1.4478,1.4469,1.4447,1.4411,1.437,1.4326,1.4282,1.4239,1.4196,1.4154,1.4126,1.4105,1.4087,1.4068,1.4044,1.4012,1.398,1.3947,1.3915,1.3887,1.3875,1.3872,1.3882,1.3899,1.3917,1.3922,1.3914,1.3893,1.3864,1.3822,1.3782,1.3737,1.3701,1.368,1.3649,1.362,1.359,1.3557,1.3524,1.3494,1.3471,1.3453,1.3436,1.3429,1.343,1.3435,1.3443,1.346,1.3474,1.3471,1.3456,1.3434,1.3398,1.3355,1.3301,1.3248,1.3217,1.3204,1.319,1.3171,1.3142,1.3114,1.3075,1.3031,1.2979,1.2931,1.2905,1.2904,1.2922,1.2958,1.2994,1.3036,1.3074,1.309,1.3089,1.3068,1.3039,1.3003,1.295,1.2902,1.2876,1.2866,1.2853,1.2833,1.2809,1.2775,1.2741,1.2702,1.265,1.2602,1.2573,1.2565,1.2565,1.257,1.2586,1.2605,1.2622,1.2626,1.2617,1.2588,1.2557,1.2514,1.246,1.2395,1.2345,1.2312,1.2277,1.2232,1.2182,1.2128,1.2069,1.2008,1.1948,1.1894,1.1862,1.1844,1.1841,1.1847,1.1855,1.1879,1.19,1.1909,1.1897,1.1872,1.1843,1.1801,1.1756,1.1695,1.1654,1.162,1.1587,1.1545,1.1504,1.1455,1.1404,1.1352,1.1295,1.1244,1.1217,1.1211,1.1213,1.122,1.1229,1.124,1.126,1.1267,1.1263,1.1243,1.1223,1.1186,1.1145,1.1096,1.1046,1.1006,1.0986,1.0968,1.0946,1.0915,1.0884,1.0848,1.0817,1.0781,1.0762,1.0759,1.0766,1.0766,1.077,1.0784,1.0801,1.0807,1.0797,1.0772,1.0746,1.0722,1.0696,1.0667,1.0629,1.0595,1.0575,1.0561,1.0546,1.0529,1.0515,1.05,1.0486,1.0468,1.0451,1.0445,1.0437,1.044,1.0444,1.0455,1.0462,1.0456,1.0441,1.0418,1.0389,1.036,1.0325,1.029,1.0265,1.0252,1.0235,1.0222,1.0207,1.0185,1.016,1.0134,1.0122,1.0121,1.013,1.0146,1.0171,1.0199,1.0239,1.0281,1.0318,1.0335,1.0348,1.035,1.0345,1.0345,1.0331,1.0317,1.0315,1.0329,1.034,1.0346,1.0343,1.0336,1.0327,1.0314,1.0294,1.0279,1.0279,1.0297,1.0325,1.036,1.0405,1.0451,1.0484,1.0502,1.0504,1.0493,1.0475,1.0452,1.0432,1.0414,1.0411,1.0426,1.0443,1.0449,1.0453,1.0449,1.0442,1.0436,1.0416,1.0388,1.0379,1.0391,1.0425,1.0456,1.0504,1.056,1.0612,1.0657,1.0688,1.0702,1.0709,1.0699,1.0688,1.0676,1.0678,1.0702,1.0717,1.0729,1.0738,1.0745,1.0748,1.0745,1.0728,1.0706,1.07,1.0716,1.0739,1.0775,1.0823,1.0878,1.0932,1.0971,1.0994,1.1002,1.1006,1.1009,1.1006,1.0998,1.1001,1.1031,1.1058,1.1076,1.1081,1.1087,1.1088,1.1092,1.1086,1.1073,1.1069,1.1092,1.1125,1.1167,1.121,1.1255,1.1299,1.1329,1.1352,1.1362,1.1366,1.1364,1.1358,1.1339,1.1327,1.1332,1.1359,1.1396,1.1424,1.1457,1.1473,1.149,1.149,1.15,1.1522,1.156,1.1593,1.1632,1.1676,1.1716,1.1758,1.1795,1.1823,1.1838,1.1846,1.1858,1.1864,1.1867,1.1861,1.1866,1.1877,1.1899,1.1921,1.1948,1.1968,1.1984,1.1998,1.2011,1.2018,1.2037,1.2072,1.2112,1.2152,1.2201,1.2237,1.226,1.227,1.2273,1.2271,1.2275,1.2279,1.2276,1.2277,1.2285,1.229,1.2293,1.2293,1.2287,1.228,1.2273,1.2272,1.2267,1.2258,1.2259,1.2263,1.2283,1.2302,1.2326,1.2349,1.2366,1.2365,1.2353,1.2334,1.2308,1.2287,1.2263,1.2258,1.2272,1.2286,1.2293,1.23,1.2301,1.2298,1.2289,1.227,1.2245,1.2236,1.2243,1.2253,1.2264,1.2285,1.2314,1.2337,1.2345,1.233,1.23,1.2263,1.2224,1.218,1.2135,1.2108,1.2102,1.2088,1.2077,1.2072,1.2061,1.2052,1.2037,1.2014,1.2004,1.2007,1.2028,1.2059,1.2101,1.2139,1.218,1.2218,1.2248,1.2265,1.2268,1.2264,1.2258,1.2241,1.2218,1.2193,1.218,1.2177,1.2182,1.2181,1.2181,1.217,1.2161,1.2143,1.2118,1.2104,1.211,1.2125,1.2142,1.2164,1.2192,1.2222,1.2245,1.2255,1.2249,1.2233,1.2219,1.2199,1.2169,1.2136,1.2112,1.2098,1.2089,1.2071,1.2053,1.2034,1.2011,1.1975,1.194,1.1924,1.1924,1.1931,1.1939,1.1963,1.1984,1.2013,1.2038,1.2053,1.2055,1.2052,1.2046,1.2028,1.2004,1.1972,1.1947,1.1942,1.1942,1.1946,1.1944,1.1948,1.1955,1.1974,1.197,1.1975,1.1993,1.2023,1.2059,1.21,1.2137,1.2178,1.2215,1.2247,1.2253,1.2253,1.2247,1.224,1.2229,1.2217,1.2223,1.2241,1.2275,1.2317,1.2356,1.2392,1.2427,1.2458,1.2489,1.2514,1.254,1.2578,1.2605,1.265,1.2697,1.2737,1.2757,1.2764,1.2755,1.275,1.2742,1.2729,1.272,1.2721,1.2729,1.2735,1.2737,1.274,1.2742,1.2743,1.275,1.2752,1.2759,1.2766,1.2782,1.2799,1.2814,1.2847,1.2886,1.2922,1.2945,1.2959,1.2957,1.2944,1.2932,1.2917,1.2895,1.2894,1.2907,1.2925,1.2934,1.2939,1.2946,1.2948,1.2951,1.2949,1.2945,1.2961,1.2993,1.3037,1.309,1.3152,1.3214,1.3269,1.3309,1.3337,1.3349,1.3358,1.3354,1.3353,1.3349,1.3354,1.3384,1.3416,1.3443,1.3463,1.348,1.3495,1.3507,1.35,1.3487,1.3494,1.3518,1.3544,1.3581,1.3626,1.3677,1.3731,1.3777,1.3806,1.3812,1.3823,1.3837,1.3842,1.3839,1.3841,1.386,1.3874,1.3883,1.3885,1.3891,1.3893,1.3892,1.3878,1.3871,1.3877,1.3886,1.3895,1.3906,1.3928,1.3957,1.3987,1.3987,1.3973,1.395,1.3927,1.3898,1.3872,1.3847,1.383,1.3824,1.3813,1.3799,1.3783,1.3762,1.3743,1.3721,1.3706,1.369,1.3673,1.3663,1.3667,1.3671,1.3679,1.3692,1.3711,1.3723,1.3727,1.3723,1.371,1.37,1.3687,1.3664,1.363,1.3607,1.3595,1.3591,1.3589,1.3576,1.3562,1.3551,1.3546,1.3545,1.3554,1.3568,1.3597,1.3629,1.3659,1.3689,1.3726,1.3755,1.3777,1.379,1.3802,1.3811,1.381,1.3807,1.3787,1.3772,1.3763,1.376,1.3757,1.3749,1.3741,1.3728,1.3726,1.3729,1.3731,1.3734,1.3736,1.3735,1.374,1.375,1.374,1.3736,1.3725,1.3712,1.3693,1.3667,1.3639,1.3608,1.3568,1.3531,1.3503,1.3495,1.3486,1.3474,1.3459,1.3444,1.3426,1.3409,1.3386,1.3361,1.3339,1.3313,1.3304,1.3293,1.3288,1.3266,1.323,1.3182,1.3135,1.3095,1.3048,1.2997,1.2959,1.2935,1.2909,1.2885,1.2859,1.2828,1.2798,1.2768,1.2726,1.2681,1.2648,1.2631,1.2623,1.2612,1.2614,1.2619,1.2627,1.2621,1.2611,1.2578,1.2538,1.2503,1.2457,1.241,1.2375,1.2358,1.2333,1.2306,1.2274,1.2239,1.2203,1.2167,1.212,1.2076,1.2042,1.2029,1.2023,1.2015,1.2016,1.202,1.2024,1.2026,1.2011,1.198,1.1939,1.1895,1.184,1.1788,1.1751,1.1733,1.1712,1.1688,1.1662,1.1634,1.1607,1.1576,1.1535,1.1486,1.1448,1.1426,1.1414,1.141,1.1407,1.1408,1.1417,1.1416,1.1391,1.1355,1.1318,1.1277,1.1234,1.1186,1.1138,1.1107,1.1081,1.1054,1.1021,1.0986,1.0951,1.0917,1.0881,1.0842,1.0821,1.0817,1.0821,1.0821,1.0819,1.0828,1.0843,1.0845,1.084,1.0829,1.0811,1.0788,1.075,1.0708,1.0659,1.063,1.0619,1.0621,1.0621,1.0615,1.0605,1.0604,1.0591,1.0573,1.0567,1.0571,1.0584,1.0596,1.0609,1.0623,1.0642,1.0651,1.0649,1.0631,1.0601,1.0568,1.0539,1.05,1.0459,1.043,1.0413,1.0408,1.0408,1.0406,1.0399,1.0398,1.0395,1.0392,1.0389,1.0389,1.0387,1.0395,1.0403,1.0418,1.0434,1.0432,1.0407,1.0368,1.032,1.0269,1.0225,1.018,1.0141,1.0113,1.0084,1.0049,1.0011,0.99699,0.99317,0.98994,0.98756,0.98609,0.98612,0.98708,0.98838,0.99009,0.99203,0.99452,0.99667,0.99692,0.99597,0.99473,0.99331,0.992,0.98987,0.98711,0.9851,0.9848,0.98494,0.98448,0.98351,0.98257,0.98144,0.98044,0.97977,0.97981,0.97988,0.97971,0.97979,0.98085,0.98254,0.9852,0.98867,0.99091,0.99147,0.9911,0.99001,0.98933,0.98729,0.98468,0.98229,0.98155,0.98085,0.97995,0.97844,0.97635,0.97412,0.9725,0.97034,0.96825,0.9676,0.968,0.96953,0.97159,0.97433,0.97697,0.97994,0.98193,0.98307,0.98271,0.98107,0.97945,0.97722,0.97438,0.9725,0.9731,0.97358,0.97411,0.97488,0.97565,0.97583,0.97677,0.97692,0.97634,0.97752,0.97983,0.98245,0.98586,0.98976,0.99326,0.99679,0.99907,1,0.99942,0.99867,0.9981,0.9969,0.99487,0.99288,0.99244,0.99218,0.99199,0.99145,0.99079,0.99031,0.9895,0.98791,0.98589,0.98567,0.98665,0.9891,0.99153,0.99424,0.99691,0.99991,1.002,1.003,1.003,1.0026,1.0019,1.0014,1.0006,0.99957,0.9999,1.0015,1.0043,1.0073,1.0101,1.0121,1.014,1.015,1.0157,1.017,1.0189,1.0212,1.0233,1.0257,1.0282,1.0311,1.0336,1.0347,1.0344,1.0338,1.0334,1.0332,1.0321,1.0302,1.0286,1.0284,1.0294,1.0301,1.031,1.0321,1.0329,1.0342,1.0348,1.0349,1.0346,1.0347,1.0353,1.0366,1.0374,1.039,1.0395,1.039,1.0372,1.0347,1.0322,1.0297,1.0274,1.0264,1.0266,1.0271,1.0276,1.0281,1.0286,1.0287,1.0291,1.03,1.0305,1.0301,1.0298,1.03,1.0302,1.0319,1.0333,1.0352,1.0361,1.0356,1.0342,1.0324,1.0304,1.028,1.0251,1.0233,1.0231,1.0233,1.0243,1.0252,1.0258,1.0259,1.026,1.0261,1.0252,1.0259,1.0279,1.0303,1.0349,1.0386,1.0427,1.0464,1.0488,1.0482,1.0461,1.0435,1.041,1.038,1.0353,1.0333,1.0336,1.0341,1.0339,1.0338,1.034,1.0335,1.0325,1.0301,1.0267,1.0243,1.0235,1.0246,1.0255,1.0268,1.0286,1.0311,1.0323,1.032,1.031,1.0291,1.0265,1.024,1.0212,1.0181,1.0165,1.0157,1.0151,1.0134,1.0118,1.0105,1.0099,1.0091,1.0073,1.007,1.0089,1.0109,1.0134,1.0166,1.0199,1.0236,1.0259,1.0268,1.0267,1.026,1.025,1.0236,1.0218,1.0208,1.0207,1.0209,1.0211,1.0216,1.0219,1.0221,1.0225,1.0217,1.0201,1.02,1.0215,1.023,1.0242,1.026,1.0267,1.0279,1.0296,1.0297,1.0288,1.0276,1.0264,1.0244,1.0216,1.0188,1.017,1.0169,1.0177,1.0186,1.0193,1.02,1.0209,1.0212,1.0204,1.0204,1.0216,1.0239,1.0268,1.0294,1.0323,1.0349,1.0368,1.0375,1.0375,1.0359,1.0345,1.0327,1.0315,1.0296,1.0282,1.0282,1.0292,1.0308,1.0318,1.0329,1.0337,1.0358,1.0366,1.037,1.0368,1.0368,1.0368,1.0378,1.039,1.0409,1.041,1.0404,1.0394,1.0383,1.0372,1.0364,1.0349,1.0337,1.0328,1.0328,1.0328,1.0322,1.0314,1.0306,1.0303,1.0301,1.0297,1.0293,1.029,1.0293,1.0296,1.0304,1.0322,1.0336,1.035,1.0352,1.0342,1.0326,1.031,1.029,1.0269,1.025,1.0243,1.0243,1.0246,1.0252,1.0257,1.0265,1.0272,1.0262,1.0248,1.0237,1.024,1.0256,1.0279,1.0309,1.0335,1.0355,1.037,1.0377,1.0365,1.0345,1.0328,1.0306,1.028,1.0265,1.0264,1.0264,1.0266,1.0266,1.0267,1.0269,1.0267,1.0251,1.023,1.022,1.0217,1.0218,1.0228,1.0247,1.0266,1.0282,1.0295,1.0287,1.0268,1.0242,1.0201,1.0167,1.0134,1.0112,1.0106,1.0111,1.0117,1.0122,1.0123,1.0122,1.0117,1.0103,1.0084,1.0073,1.0072,1.0073,1.0078,1.0087,1.0104,1.0124,1.0142,1.0141,1.0126,1.0101,1.0077,1.0049,1.002,0.99879,0.99709,0.99646,0.99668,0.99709,0.99724,0.9965,0.99541,0.9937,0.99142,0.98957,0.98795,0.98718,0.98715,0.98717,0.98723,0.9871,0.98748,0.98674,0.98409,0.98136,0.97859,0.97518,0.97156,0.96783,0.96496,0.96339,0.96276,0.96192,0.96174,0.96104,0.96052,0.95924,0.95779,0.95696,0.95663,0.95706,0.95692,0.95748,0.95785,0.95887,0.95921,0.95791,0.95532,0.95231,0.94962,0.94643,0.94364,0.94035,0.9368,0.93468,0.93325,0.93223,0.93079,0.92982,0.92946,0.92917,0.9296,0.93,0.92995,0.92991,0.93005,0.9306,0.93163,0.9331,0.93375,0.9334,0.93166,0.92877,0.92536,0.92257,0.91962,0.91777,0.91724,0.91687,0.91626,0.91593,0.91578,0.915,0.91362,0.91283,0.91204,0.91133,0.91064,0.90964,0.90897,0.9084,0.90834,0.90749,0.90709,0.90558,0.9033,0.90052,0.898,0.89461,0.89111,0.8882,0.88706,0.88602,0.88521,0.88381,0.88286,0.88151,0.88031,0.87861,0.87659,0.87539,0.8754,0.87606,0.87743,0.87853,0.87978,0.88154,0.88319,0.88294,0.88151,0.87956,0.87805,0.87579,0.87258,0.87046,0.86877,0.86804,0.86769,0.8671,0.86639,0.86587,0.86531,0.86424,0.86292,0.86232,0.86287,0.86346,0.86478,0.8656,0.86654,0.86783,0.86847,0.86792,0.866,0.86339,0.86002,0.85648,0.85327,0.85071,0.84947,0.84897,0.84895,0.84913,0.84884,0.84788,0.8475,0.84651,0.8445,0.8434,0.84314,0.8436,0.84433,0.84514,0.84642,0.8486,0.84967,0.84967,0.84862,0.84678,0.84457,0.84185,0.83947,0.83723,0.83654,0.83688,0.83807,0.83964,0.8406,0.84166,0.84196,0.841,0.83905,0.83738,0.83672,0.83659,0.83643,0.83673,0.83752,0.83922,0.84098,0.84132,0.84098,0.84015,0.83893,0.83794,0.83615,0.83387,0.83182,0.83155,0.83249,0.83321,0.83421,0.83507,0.83569,0.83604,0.83586,0.83597,0.83544,0.83557,0.83631,0.83712,0.83771,0.83948,0.84019,0.84051,0.84046,0.84039,0.83919,0.83792,0.8365,0.83516,0.83357,0.83307,0.83357,0.83455,0.83559,0.83673,0.83759,0.83843,0.83965,0.84037,0.84112,0.84259,0.84367,0.84457,0.84586,0.84711,0.84767,0.8471,0.84627,0.8449,0.84367,0.84221,0.84053,0.83945,0.83902,0.83898,0.83949,0.84006,0.84029,0.84064,0.84074,0.8406,0.84056,0.84028,0.84017,0.84034,0.84168,0.8423,0.844,0.84532,0.84558,0.84471,0.84312,0.84155,0.8399,0.83787,0.83535,0.83279,0.83113,0.83054,0.83093,0.83129,0.83179,0.83164,0.83145,0.83057,0.82894,0.82781,0.82779,0.82846,0.82972,0.83129,0.8327,0.83419,0.83568,0.83578,0.83469,0.83352,0.83229,0.83096,0.82915,0.82699,0.82608,0.82636,0.82712,0.82771,0.82742,0.82761,0.82779,0.82685,0.82557,0.82489,0.825,0.82562,0.82627,0.82763,0.82905,0.8309,0.83232,0.83237,0.83158,0.83085,0.82949,0.82813,0.82675,0.82484,0.82345,0.82295,0.82279,0.82312,0.82287,0.82287,0.82356,0.82327,0.82263,0.82251,0.82301,0.82395,0.82479,0.82525,0.8262,0.8277,0.82914,0.82967,0.82906,0.82828,0.82638,0.82491,0.82332,0.82186,0.82124,0.82264,0.82437,0.82573,0.82695,0.82796,0.82867,0.82875,0.82787,0.82743,0.82782,0.82826,0.82882,0.83028,0.83144,0.83289,0.83401,0.83405,0.8328,0.83092,0.82879,0.82666,0.8247,0.82218,0.82106,0.82117,0.82276,0.82481,0.82654,0.82822,0.82915,0.82956,0.82923,0.82937,0.82892,0.82929,0.82983,0.82996,0.83058,0.83187,0.83302,0.83344,0.83217,0.83056,0.82895,0.82715,0.82542,0.82305,0.82086,0.82016,0.82079,0.82195,0.82279,0.82333,0.82421,0.82573,0.82703,0.82825,0.82956,0.83191,0.83382,0.83591,0.83781,0.84002,0.84138,0.84123,0.84039,0.83903,0.83742,0.83622,0.83505,0.83377,0.83352,0.83392,0.835,0.83577,0.83709,0.83815,0.83921,0.84037,0.8417,0.84242,0.84321,0.84385,0.8447,0.84601,0.84719,0.84814,0.84838,0.84813,0.84688,0.8448,0.84269,0.84104,0.8388,0.83717,0.8365,0.83669,0.83751,0.83816,0.83921,0.84004,0.84069,0.84089,0.8406,0.84066,0.84131,0.84269,0.8442,0.84599,0.84779,0.8498,0.85115,0.8514,0.85083,0.84984,0.84774,0.846,0.84355,0.84208,0.84119,0.84084,0.84162,0.84195,0.84243,0.84256,0.84343,0.84407,0.84454,0.84522,0.84562,0.84715,0.84863,0.85079,0.85275,0.85561,0.85788,0.8593,0.85941,0.85901,0.85783,0.85665,0.85596,0.85482,0.85393,0.85349,0.85426,0.85454,0.85454,0.85454,0.85491,0.85494,0.85423,0.8535,0.85335,0.85365,0.85423,0.85485,0.85604,0.85802,0.8595,0.86017,0.85986,0.85946,0.85855,0.85717,0.85606,0.8541,0.85262,0.85269,0.85295,0.85287,0.85287,0.85269,0.85227,0.85198,0.85157,0.85159,0.85164,0.85149,0.85172,0.85248,0.8531,0.85461,0.85561,0.85571,0.85487,0.85426,0.85365,0.85303,0.85209,0.8504,0.84848,0.84787,0.84805,0.84815,0.84862,0.8488,0.84883,0.84871,0.84803,0.84701,0.84656,0.8461,0.84596,0.84586,0.84594,0.84662,0.8471,0.84708,0.84629,0.84525,0.84471,0.84327,0.8417,0.83975,0.83818,0.83752,0.838,0.8389,0.83999,0.84086,0.84148,0.8423,0.84283,0.84303,0.84235,0.84191,0.84123,0.84124,0.84174,0.84216,0.84203,0.84075,0.83893,0.83656,0.83427,0.83226,0.83019,0.82826,0.82661,0.82576,0.82568,0.82607,0.82644,0.82688,0.82737,0.82773,0.82775,0.82789,0.82773,0.82732,0.82728,0.82746,0.82751,0.82738,0.827,0.8253,0.82264,0.81914,0.81612,0.8129,0.81015,0.80744,0.80597,0.80592,0.80634,0.80714,0.80745,0.80745,0.80738,0.80662,0.80604,0.80512,0.80432,0.80363,0.80322,0.80269,0.80249,0.80277,0.80293,0.80269,0.80113,0.79929,0.79708,0.79453,0.79251,0.79037,0.78927,0.78898,0.78928,0.78956,0.78992,0.79037,0.79081,0.79033,0.78977,0.78924,0.78879,0.78879,0.78918,0.7894,0.78987,0.79018,0.7902,0.78947,0.78764,0.78535,0.78269,0.78024,0.77769,0.77536,0.77354,0.77305,0.77314,0.77308,0.7731,0.77334,0.77363,0.77288,0.77242,0.77205,0.77146,0.77122,0.77124,0.77172,0.77137,0.77165,0.77104,0.76937,0.76736,0.76462,0.76179,0.75847,0.7556,0.7519,0.74933,0.74763,0.74675,0.74611,0.74537,0.74458,0.74375,0.74288,0.74231,0.74226,0.74202,0.74198,0.74227,0.74261,0.74273,0.74298,0.74307,0.74247,0.74065,0.73909,0.73729,0.73549,0.73318,0.73065,0.7287,0.72767,0.72737,0.72785,0.72846,0.72892,0.72934,0.73022,0.731,0.73092,0.73097,0.73137,0.73146,0.73214,0.73318,0.73419,0.73462,0.73408,0.73341,0.73238,0.73167,0.73025,0.72858,0.72671,0.7254,0.72492,0.72531,0.72562,0.72606,0.72631,0.727,0.72765,0.72814,0.72841,0.72863,0.72954,0.73059,0.73196,0.73367,0.73514,0.73609,0.73592,0.73471,0.73379,0.7329,0.73205,0.73103,0.7299,0.72952,0.72957,0.73017,0.73098,0.73154,0.73263,0.73379,0.73464,0.73577,0.73669,0.73805,0.73902,0.74042,0.74192,0.74346,0.74484,0.74554,0.74519,0.74397,0.74246,0.74133,0.73988,0.73803,0.7365,0.73615,0.73641,0.7377,0.73866,0.73954,0.74025,0.74078,0.74096,0.74111,0.74111,0.74108,0.74139,0.74223,0.74305,0.74375,0.74489,0.74583,0.74577,0.74486,0.74369,0.74231,0.74079,0.7394,0.738,0.73718,0.73747,0.73824,0.73879,0.73918,0.73964,0.73964,0.73979,0.73933,0.73889,0.73866,0.73855,0.73909,0.7394,0.74071,0.74238,0.74317,0.74356,0.74295,0.74268,0.74183,0.74142,0.74084,0.73936,0.73816,0.73758,0.73765,0.73786,0.73786,0.73794,0.73792,0.73799,0.73762,0.7372,0.73691,0.73691,0.73696,0.73704,0.73749,0.7387,0.73922,0.73913,0.73817,0.73688,0.73544,0.73389,0.73234,0.73094,0.73001,0.73006,0.73091,0.73192,0.73273,0.73318,0.73406,0.73444,0.73496,0.73541,0.73606,0.73737,0.7385,0.73935,0.74042,0.74212,0.74258,0.74224,0.74157,0.74052,0.73896,0.7372,0.73602,0.73447,0.73383,0.73449,0.73575,0.73768,0.73927,0.74135,0.74278,0.74379,0.74469,0.74529,0.74566,0.74646,0.74746,0.74846,0.74949,0.75071,0.75114,0.75093,0.74951,0.74827,0.74677,0.74542,0.74381,0.74264,0.74172,0.7419,0.74311,0.74465,0.74642,0.74801,0.74974,0.75116,0.75252,0.75385,0.75494,0.75558,0.75666,0.75801,0.75896,0.75971,0.75981,0.75896,0.75753,0.7557,0.75428,0.75259,0.75073,0.74959,0.74935,0.74982,0.75039,0.75143,0.75203,0.75315,0.75357,0.75384,0.75431,0.75468,0.75521,0.75574,0.75646,0.75787,0.75895,0.7602,0.76067,0.76011,0.75884,0.75717,0.75512,0.75299,0.75062,0.74876,0.74815,0.74853,0.74939,0.75005,0.75088,0.75175,0.75247,0.75274,0.75287,0.75335,0.7537,0.75464,0.75594,0.75643,0.75722,0.75812,0.75836,0.75753,0.75518,0.75284,0.75015,0.74752,0.74478,0.74252,0.74137,0.7411,0.74192,0.74251,0.74346,0.74427,0.74472,0.745,0.74484,0.74498,0.74561,0.74634,0.74712,0.74794,0.74946,0.75073,0.75147,0.75137,0.75057,0.74894,0.74721,0.7453,0.74325,0.74129,0.74007,0.73974,0.73942,0.73927,0.73959,0.73984,0.73987,0.73985,0.73961,0.7395,0.73949,0.73966,0.74007,0.74087,0.74189,0.74318,0.7439,0.7433,0.74216,0.74056,0.73896,0.73757,0.73575,0.73391,0.73302,0.73281,0.73342,0.73358,0.73377,0.73368,0.73359,0.73381,0.73371,0.73405,0.73453,0.73512,0.73606,0.7365,0.73753,0.73883,0.7398,0.74,0.73907,0.73821,0.73684,0.73584,0.73465,0.73292,0.732,0.73208,0.73306,0.73404,0.73469,0.7354,0.73624,0.73709,0.73772,0.7377,0.73769,0.73792,0.73845,0.73917,0.73963,0.74028,0.74056,0.73995,0.73826,0.73622,0.73382,0.73204,0.72991,0.7279,0.72676,0.72661,0.72754,0.72872,0.73007,0.73112,0.73225,0.73317,0.73368,0.73386,0.73444,0.73464,0.73531,0.73569,0.73662,0.73772,0.73747,0.73628,0.73473,0.73256,0.73022,0.7284,0.72635,0.72526,0.72494,0.72494,0.72563,0.72641,0.72716,0.72771,0.72864,0.72877,0.72922,0.72938,0.72984,0.73013,0.73005,0.73044,0.73136,0.73219,0.73184,0.72999,0.72804,0.72565,0.72288,0.7202,0.71783,0.71628,0.71591,0.71646,0.71739,0.71843,0.71943,0.72052,0.72122,0.7214,0.72109,0.7209,0.72172,0.72209,0.72287,0.72328,0.72457,0.72575,0.72592,0.72526,0.72321,0.7213,0.71926,0.71665,0.71416,0.71213,0.71207,0.71245,0.71312,0.71342,0.71421,0.71476,0.71518,0.71528,0.71462,0.71422,0.7145,0.71549,0.71646,0.7171,0.7183,0.71959,0.71968,0.71828,0.71626,0.71349,0.71064,0.70816,0.70588,0.70429,0.70388,0.70453,0.70534,0.70612,0.70683,0.70755,0.70834,0.70863,0.70845,0.70825,0.70874,0.70973,0.7108,0.71195,0.71427,0.71631,0.71703,0.71637,0.71453,0.71281,0.71135,0.70997,0.70797,0.70681,0.70681,0.70783,0.70937,0.71098,0.71205,0.71347,0.71448,0.71515,0.71562,0.71585,0.71674,0.71826,0.71968,0.72149,0.72416,0.72679,0.72909,0.73047,0.73079,0.73102,0.73103,0.73082,0.7309,0.73013,0.73008,0.73131,0.73383,0.73681,0.7391,0.74102,0.74253,0.74402,0.74492,0.746,0.7476,0.74944,0.75106,0.75342,0.7558,0.75789,0.75919,0.75948,0.75914,0.75826,0.75729,0.7564,0.75504,0.7538,0.75287,0.7535,0.75588,0.75831,0.7615,0.7638,0.76605,0.76827,0.76944,0.7702,0.77143,0.77294,0.77458,0.77657,0.77892,0.78093,0.78217,0.78248,0.78197,0.78128,0.78088,0.78016,0.77963,0.78025,0.78112,0.78225,0.78379,0.78505,0.78662,0.7876,0.78867,0.78947,0.79032,0.79175,0.79307,0.79421,0.7956,0.79747,0.79934,0.80121,0.8024,0.80214,0.80081,0.79931,0.79759,0.79594,0.79456,0.79384,0.79488,0.79642,0.79781,0.79894,0.80032,0.80154,0.80289,0.80297,0.80302,0.8039,0.80558,0.80795,0.81008,0.81295,0.816,0.81837,0.81927,0.8189,0.81774,0.81599,0.81456,0.81285,0.81077,0.80978,0.8107,0.81269,0.81419,0.81559,0.81698,0.81827,0.81956,0.81981,0.81981,0.82028,0.82142,0.82326,0.82521,0.8274,0.83026,0.83291,0.83416,0.83459,0.8333,0.83236,0.83077,0.82948,0.828,0.82734,0.82831,0.82968,0.83169,0.83268,0.83353,0.83491,0.83606,0.83686,0.83685,0.83754,0.83941,0.84168,0.84393,0.84711,0.84992,0.85232,0.85349,0.85304,0.85186,0.84992,0.84794,0.84607,0.84401,0.84327,0.84425,0.84586,0.84719,0.84855,0.84944,0.85031,0.85098,0.85107,0.85115,0.85125,0.85278,0.85449,0.85598,0.85773,0.85975,0.86156,0.86267,0.86298,0.86147,0.85978,0.8577,0.85565,0.85283,0.85033,0.84935,0.85035,0.85237,0.85421,0.856,0.85784,0.859,0.8602,0.86019,0.85998,0.86045,0.86115,0.86192,0.86249,0.86366,0.8651,0.86595,0.86608,0.86537,0.86402,0.86254,0.86107,0.85887,0.85678,0.85484,0.854,0.85445,0.8554,0.85653,0.85743,0.8579,0.85884,0.85973,0.86049,0.86111,0.86189,0.86333,0.86569,0.8683,0.86974,0.87066,0.86999,0.86854,0.86649,0.86534,0.86369,0.86237,0.86219,0.86372,0.86496,0.86572,0.86646,0.86754,0.86857,0.86941,0.86997,0.87089,0.87103,0.87144,0.87204,0.87278,0.8747,0.87742,0.87934,0.8806,0.88124,0.88076,0.87982,0.87909,0.87851,0.87773,0.87806,0.87909,0.88024,0.88104,0.88158,0.88191,0.88208,0.88211,0.88115,0.87991,0.87957,0.88075,0.88265,0.88514,0.8882,0.89175,0.89452,0.89621,0.89597,0.89442,0.89271,0.89069,0.88853,0.88597,0.8846,0.88529,0.88595,0.88651,0.88682,0.88728,0.88775,0.88749,0.88694,0.8859,0.88593,0.88795,0.89153,0.89535,0.89937,0.90286,0.90653,0.9083,0.90809,0.90677,0.90495,0.90324,0.9008,0.89834,0.89847,0.90014,0.90256,0.90449,0.90615,0.90756,0.90921,0.91037,0.91053,0.91047,0.91136,0.91396,0.91694,0.92019,0.92358,0.92661,0.92958,0.93109,0.931,0.92968,0.92775,0.92602,0.92422,0.92197,0.92127,0.92268,0.92392,0.92581,0.92703,0.9281,0.92896,0.92969,0.92921,0.92834,0.92804,0.92895,0.93115,0.93386,0.93667,0.93942,0.94187,0.94327,0.94313,0.94133,0.93923,0.93687,0.93383,0.93129,0.92938,0.92922,0.93101,0.93375,0.93625,0.93861,0.94061,0.94272,0.94335,0.94306,0.94366,0.94515,0.94768,0.95009,0.95327,0.9561,0.95905,0.96085,0.96172,0.96094,0.96005,0.95922,0.95778,0.95623,0.95507,0.95493,0.95613,0.95869,0.9612,0.96354,0.96568,0.96793,0.9699,0.9714,0.97247,0.97352,0.97532,0.9776,0.98078,0.98426,0.98626,0.9871,0.98731,0.98666,0.98568,0.98497,0.98415,0.98358,0.98348,0.98418,0.98438,0.98464,0.98462,0.98401,0.98343,0.9829,0.98233,0.982,0.98185,0.98197,0.98177,0.98244,0.9841,0.98644,0.98761,0.98692,0.98568,0.98311,0.98003,0.97698,0.97349,0.97026,0.96897,0.96937,0.96981,0.96965,0.96999,0.96951,0.96887,0.96789,0.96592,0.96346,0.96279,0.96411,0.9659,0.96796,0.97102,0.97468,0.9775,0.97822,0.97792,0.97621,0.97427,0.97146,0.9683,0.96457,0.96293,0.96289,0.96261,0.96209,0.96148,0.96041,0.95887,0.95724,0.95448,0.95225,0.95169,0.95344,0.95575,0.95892,0.96287,0.96658,0.96925,0.97032,0.97003,0.96838,0.96602,0.96355,0.96045,0.95713,0.95618,0.95632,0.95658,0.9568,0.95707,0.95741,0.95777,0.95771,0.95678,0.95466,0.95439,0.95557,0.95732,0.95953,0.96272,0.9664,0.96934,0.9705,0.96978,0.96724,0.96329,0.95944,0.95499,0.95155,0.9496,0.94981,0.95031,0.95075,0.9505,0.95035,0.95005,0.94948,0.94733,0.9452,0.94398,0.94416,0.94538,0.94663,0.94827,0.95009,0.9516,0.95121,0.94944,0.94615,0.94247,0.93888,0.93506,0.93175,0.92879,0.9278,0.92885,0.93089,0.93347,0.93546,0.93696,0.93801,0.93745,0.93561,0.93551,0.93578,0.93706,0.93806,0.93971,0.94145,0.94361,0.94487,0.94492,0.94347,0.94158,0.93908,0.93594,0.93351,0.93098,0.92996,0.93,0.93115,0.93239,0.93427,0.9355,0.93646,0.9372,0.9376,0.93709,0.93672,0.937,0.93765,0.93949,0.9407,0.94162,0.94109,0.93913,0.93651,0.93329,0.93006,0.92657,0.92364,0.92207,0.92171,0.92128,0.92087,0.92019,0.91983,0.9198,0.91947,0.91908,0.9186,0.91795,0.91786,0.91835,0.91998,0.92279,0.92552,0.92739,0.92759,0.92645,0.92478,0.92221,0.91968,0.91616,0.91373,0.91323,0.91467,0.91517,0.91525,0.91545,0.91546,0.91565,0.91522,0.91393,0.91199,0.91221,0.91356,0.91566,0.91935,0.9233,0.92755,0.9312,0.933,0.9337,0.93331,0.933,0.93159,0.92949,0.92711,0.92714,0.92971,0.93187,0.93377,0.93539,0.93707,0.93858,0.93915,0.9391,0.93784,0.93858,0.94143,0.94482,0.94934,0.95435,0.95969,0.96446,0.96763,0.96925,0.96917,0.96883,0.96778,0.96569,0.96355,0.96335,0.96531,0.96712,0.96852,0.96911,0.96976,0.97021,0.97014,0.96896,0.96755,0.96709,0.96848,0.97079,0.97422,0.97864,0.98291,0.98648,0.98839,0.98925,0.9879,0.98648,0.98409,0.98129,0.9792,0.97858,0.98031,0.98215,0.98252,0.98323,0.98326,0.98353,0.98349,0.98225,0.98063,0.98027,0.98117,0.98287,0.9853,0.98835,0.99107,0.99329,0.99499,0.99532,0.99438,0.99276,0.99061,0.9877,0.98478,0.98275,0.98238,0.98388,0.9859,0.98815,0.98974,0.99127,0.99187,0.99136,0.98979,0.99038,0.99196,0.99466,0.99773,1.0007,1.0037,1.0063,1.0077,1.0077,1.0064,1.0039,1.002,0.99923,0.99646,0.99436,0.99375,0.99433,0.99592,0.99805,0.99961,1.001,1.0023,1.0033,1.0039,1.0042,1.0058,1.0072,1.0097,1.0122,1.0145,1.0161,1.017,1.0161,1.0144,1.0122,1.0104,1.008,1.006,1.0053,1.006,1.0065,1.0069,1.0068,1.0065,1.0063,1.0053,1.0048,1.004,1.0039,1.0048,1.006,1.0075,1.0097,1.012,1.0133,1.0133,1.0123,1.0104,1.0083,1.0058,1.0025,0.99985,0.99949,1.0014,1.0035,1.0049,1.0058,1.0068,1.0079,1.0085,1.0081,1.0067,1.0072,1.0091,1.0121,1.0157,1.0199,1.024,1.0276,1.0295,1.0301,1.0291,1.0275,1.025,1.0211,1.0176,1.0162,1.0175,1.0185,1.0186,1.0187,1.0181,1.0179,1.0169,1.0147,1.0126,1.0127,1.0154,1.0187,1.0232,1.0281,1.032,1.0352,1.0374,1.0379,1.037,1.036,1.0338,1.0317,1.0299,1.0303,1.0334,1.0363,1.0386,1.0406,1.0414,1.0424,1.0424,1.0414,1.04,1.0401,1.0419,1.0454,1.0497,1.0548,1.0599,1.064,1.0673,1.0682,1.0672,1.0659,1.0632,1.0603,1.0572,1.0563,1.0569,1.0576,1.0572,1.0568,1.0558,1.0553,1.0543,1.0525,1.0499,1.0491,1.0507,1.0535,1.0568,1.0598,1.0624,1.0649,1.0668,1.0675,1.0661,1.0642,1.0615,1.0575,1.054,1.0516,1.0513,1.0519,1.0538,1.0562,1.0586,1.0608,1.0628,1.0638,1.0634,1.0648,1.0683,1.072,1.0756,1.0791,1.082,1.084,1.0857,1.0863,1.0857,1.0844,1.0821,1.0797,1.0777,1.0764,1.0759,1.0768,1.0791,1.0818,1.0851,1.0878,1.0907,1.0932,1.0956,1.0973,1.0996,1.1027,1.1065,1.1104,1.1141,1.1168,1.1187,1.1184,1.1172,1.1156,1.1139,1.1124,1.1112,1.1121,1.114,1.1158,1.1167,1.1178,1.1186,1.1193,1.12,1.1205,1.1215,1.1226,1.1242,1.1268,1.131,1.1349,1.1381,1.1407,1.1415,1.1409,1.1381,1.135,1.131,1.1275,1.1248,1.1245,1.1265,1.1285,1.1305,1.1319,1.1332,1.1346,1.1354,1.1348,1.1339,1.1346,1.1381,1.1426,1.1485,1.1543,1.1603,1.165,1.1673,1.1683,1.1675,1.1662,1.1639,1.1616,1.1601,1.1605,1.1636,1.1666,1.1696,1.1719,1.1735,1.1753,1.1761,1.1758,1.1751,1.1757,1.1787,1.1833,1.1885,1.1932,1.1979,1.201,1.2035,1.2042,1.2044,1.2034,1.2015,1.1989,1.1968,1.1966,1.1985,1.2007,1.2023,1.2031,1.2036,1.2044,1.2047,1.2036,1.2015,1.2022,1.2049,1.2088,1.2141,1.2188,1.2233,1.227,1.2291,1.2299,1.2284,1.2261,1.2233,1.2202,1.2187,1.2189,1.221,1.2223,1.2229,1.2232,1.2233,1.2225,1.2212,1.2188,1.2158,1.2141,1.2141,1.2157,1.2192,1.2218,1.2248,1.2268,1.2279,1.2275,1.2254,1.2221,1.2174,1.2128,1.2089,1.2054,1.2033,1.2036,1.2047,1.2055,1.2068,1.2081,1.2087,1.2076,1.206,1.2057,1.2081,1.2122,1.2173,1.2217,1.2259,1.2292,1.2323,1.234,1.2331,1.2316,1.2294,1.2272,1.2261,1.2251,1.2251,1.2264,1.2284,1.2302,1.2326,1.2352,1.2372,1.2389,1.2397,1.2404,1.2417,1.2433,1.2468,1.2505,1.2522,1.2537,1.254,1.2522,1.2493,1.246,1.2433,1.2405,1.2389,1.2393,1.2412,1.243,1.2441,1.2451,1.2459,1.246,1.2462,1.2461,1.2457,1.246,1.2466,1.2484,1.2506,1.2522,1.2536,1.2541,1.2528,1.2508,1.2477,1.244,1.24,1.236,1.2332,1.2325,1.2338,1.2351,1.2361,1.2364,1.2364,1.2358,1.2352,1.2332,1.2314,1.2312,1.2337,1.2384,1.2435,1.2488,1.2542,1.2586,1.2606,1.2613,1.2606,1.2589,1.2558,1.2528,1.251,1.2512,1.2539,1.2563,1.2585,1.2601,1.2612,1.2624,1.263,1.262,1.2606,1.2609,1.2627,1.2666,1.2722,1.2779,1.2835,1.2883,1.2909,1.2922,1.291,1.2891,1.286,1.2836,1.2817,1.2821,1.2859,1.2886,1.2906,1.2915,1.2921,1.2926,1.2922,1.2908,1.2882,1.2875,1.2887,1.2918,1.2969,1.3022,1.3073,1.3109,1.3133,1.3145,1.3139,1.3121,1.3098,1.3074,1.3054,1.306,1.3084,1.3111,1.3128,1.3143,1.3151,1.3155,1.3149,1.3133,1.3111,1.3104,1.3121,1.3164,1.3209,1.3257,1.3303,1.3348,1.3386,1.3401,1.3401,1.3392,1.337,1.335,1.3337,1.3334,1.3351,1.3378,1.3408,1.3435,1.3444,1.3453,1.3458,1.3451,1.3443,1.3456,1.3497,1.3554,1.3608,1.3655,1.3693,1.3723,1.3746,1.3753,1.3746,1.3722,1.3689,1.3666,1.3652,1.3648,1.3654,1.3675,1.3699,1.372,1.3748,1.3764,1.3778,1.3801,1.3822,1.3846,1.3878,1.3915,1.3955,1.3983,1.401,1.4026,1.403,1.402,1.4001,1.3962,1.3921,1.3886,1.3856,1.3847,1.3861,1.3865,1.387,1.387,1.3871,1.3876,1.3868,1.3864,1.3858,1.3857,1.3871,1.3897,1.3929,1.3955,1.3979,1.3991,1.3992,1.3973,1.3939,1.3894,1.3832,1.3769,1.3731,1.3715,1.3732,1.3743,1.3753,1.3758,1.3765,1.377,1.3772,1.376,1.3741,1.3737,1.3763,1.3809,1.3867,1.3927,1.3979,1.4022,1.4047,1.4059,1.4047,1.4022,1.3989,1.3963,1.3943,1.3943,1.397,1.3994,1.4015,1.4028,1.4041,1.405,1.4052,1.4042,1.4023,1.4022,1.4044,1.4088,1.4137,1.4186,1.4235,1.4272,1.429,1.4293,1.4277,1.4242,1.421,1.4177,1.4148,1.4139,1.416,1.4176,1.4178,1.4171,1.4161,1.4149,1.4135,1.4114,1.4087,1.4084,1.4095,1.4125,1.417,1.4212,1.425,1.4281,1.4286,1.4278,1.4261,1.4232,1.4185,1.4136,1.4095,1.4076,1.4087,1.4091,1.4089,1.4083,1.4077,1.4067,1.4053,1.4025,1.3996,1.3991,1.4018,1.4061,1.4115,1.4162,1.4207,1.4243,1.427,1.4279,1.4268,1.4239,1.42,1.4164,1.4138,1.4125,1.4132,1.4152,1.4177,1.4199,1.4213,1.4229,1.4241,1.4234,1.422,1.4222,1.4245,1.4286,1.4336,1.4381,1.4423,1.4459,1.4485,1.4498,1.449,1.4463,1.4436,1.4409,1.4393,1.4384,1.4386,1.4405,1.4424,1.4445,1.4471,1.4498,1.4511,1.4523,1.4531,1.4542,1.4568,1.4613,1.4677,1.4734,1.4783,1.4826,1.485,1.4858,1.485,1.4825,1.4802,1.4797,1.4809,1.4841,1.4889,1.4931,1.4972,1.5008,1.5033,1.5051,1.5065,1.5074,1.508,1.5086,1.5115,1.5173,1.5236,1.5301,1.5362,1.5411,1.5443,1.5456,1.5457,1.5452,1.5443,1.5446,1.5462,1.5506,1.5576,1.5636,1.5679,1.5712,1.5739,1.5756,1.5771,1.5767,1.5751,1.5759,1.5798,1.5857,1.5928,1.5999,1.6075,1.6139,1.619,1.6222,1.6234,1.623,1.6212,1.6211,1.622,1.6259,1.6326,1.639,1.6441,1.6475,1.6505,1.6531,1.6538,1.6536,1.6523,1.6536,1.6577,1.6644,1.6715,1.6791,1.6858,1.6917,1.6956,1.698,1.6982,1.6968,1.6946,1.6926,1.692,1.694,1.6985,1.7018,1.7042,1.7059,1.7072,1.7086,1.7092,1.7082,1.7064,1.707,1.7095,1.7141,1.7197,1.7255,1.7308,1.7352,1.7382,1.7399,1.7396,1.7381,1.7362,1.735,1.7337,1.7345,1.7378,1.7408,1.7433,1.7451,1.746,1.7474,1.748,1.7477,1.7458,1.7465,1.75,1.7551,1.7603,1.7654,1.7697,1.7728,1.7751,1.7751,1.774,1.7714,1.7678,1.7643,1.7621,1.7609,1.7622,1.7646,1.7677,1.7712,1.7743,1.778,1.7816,1.7837,1.784,1.7869,1.7918,1.7969,1.8016,1.8053,1.8084,1.811,1.8118,1.8114,1.8081,1.8042,1.7996,1.7954,1.7921,1.7894,1.7885,1.7895,1.7921,1.7956,1.7999,1.8037,1.8068,1.8094,1.8113,1.8133,1.8161,1.8189,1.8219,1.8247,1.8269,1.8284,1.8282,1.8264,1.8225,1.8174,1.8121,1.8077,1.8049,1.8035,1.8046,1.805,1.805,1.8048,1.8044,1.8035,1.8019,1.8,1.7982,1.7963,1.7972,1.7984,1.7993,1.7997,1.8017,1.8023,1.801,1.7978,1.7931,1.7867,1.78,1.7738,1.7691,1.7664,1.7662,1.7657,1.7652,1.7647,1.7638,1.7623,1.76,1.7565,1.7521,1.7501,1.7506,1.7526,1.756,1.7593,1.7618,1.7638,1.764,1.7626,1.7593,1.7534,1.7465,1.7399,1.7342,1.7303,1.7292,1.7284,1.7268,1.7252,1.7238,1.7219,1.7192,1.7151,1.7099,1.7073,1.7084,1.7117,1.7159,1.7204,1.7239,1.7271,1.7281,1.7276,1.7246,1.7197,1.7142,1.7086,1.7038,1.7009,1.7011,1.7008,1.7003,1.6998,1.699,1.6974,1.6947,1.6908,1.6855,1.683,1.6839,1.6864,1.6899,1.6937,1.6977,1.7002,1.7016,1.7014,1.6982,1.693,1.6871,1.6809,1.6763,1.6736,1.6741,1.6742,1.6732,1.6716,1.6699,1.668,1.6658,1.6625,1.6582,1.6562,1.6583,1.6624,1.666,1.669,1.6723,1.6748,1.6758,1.6749,1.6721,1.6673,1.6615,1.6558,1.6515,1.6478,1.6464,1.6465,1.6473,1.6482,1.6489,1.6496,1.6498,1.6489,1.6469,1.6469,1.6495,1.6535,1.6565,1.6587,1.6609,1.6622,1.6631,1.662,1.6587,1.6544,1.6501,1.647,1.6448,1.6435,1.6438,1.645,1.6474,1.6504,1.6533,1.656,1.6581,1.6603,1.662,1.664,1.6666,1.6692,1.6726,1.6745,1.6753,1.6749,1.673,1.6693,1.6641,1.6594,1.6555,1.6525,1.6507,1.6509,1.6531,1.6546,1.6562,1.6569,1.6576,1.6586,1.6597,1.6608,1.6615,1.6626,1.6633,1.664,1.664,1.6637,1.6633,1.6618,1.6582,1.6532,1.6468,1.6405,1.6351,1.6298,1.6256,1.6245,1.6258,1.6268,1.6278,1.6281,1.6287,1.6288,1.6288,1.6274,1.6249,1.6244,1.6273,1.6308,1.6354,1.6392,1.643,1.6459,1.6469,1.6459,1.6422,1.6378,1.6333,1.6294,1.6255,1.6246,1.6266,1.6292,1.6312,1.633,1.6343,1.6356,1.6358,1.6345,1.6324,1.6326,1.6359,1.6406,1.6465,1.652,1.6574,1.6611,1.6638,1.6642,1.6622,1.6601,1.6579,1.6565,1.6564,1.6585,1.664,1.6695,1.6734,1.6759,1.6774,1.6791,1.6798,1.6791,1.6777,1.6785,1.6819,1.6864,1.6919,1.6968,1.701,1.7041,1.7059,1.7056,1.7032,1.7,1.6963,1.6931,1.6918,1.6925,1.6958,1.6991,1.7013,1.7032,1.7038,1.7045,1.7039,1.7023,1.6995,1.6992,1.7026,1.7067,1.7107,1.7143,1.7177,1.7199,1.7218,1.7215,1.7188,1.7161,1.7125,1.709,1.7059,1.7041,1.7038,1.7049,1.7076,1.7109,1.7147,1.718,1.7201,1.7217,1.7221,1.7246,1.73,1.7361,1.741,1.7456,1.749,1.7518,1.7533,1.7536,1.7506,1.7464,1.7426,1.7395,1.7367,1.7351,1.7356,1.7375,1.7408,1.745,1.7496,1.7541,1.7577,1.7612,1.7643,1.7668,1.7706,1.775,1.7792,1.7833,1.787,1.7899,1.7915,1.791,1.7881,1.7851,1.7836,1.7825,1.7825,1.784,1.7874,1.7924,1.7968,1.8003,1.8024,1.804,1.8046,1.8049,1.8043,1.8049,1.8063,1.8096,1.8133,1.8174,1.8217,1.8254,1.8278,1.8283,1.8267,1.8243,1.8218,1.8207,1.8209,1.8233,1.8284,1.8354,1.8411,1.8454,1.8479,1.8497,1.8506,1.8503,1.8485,1.8484,1.8518,1.8581,1.8648,1.8715,1.877,1.8816,1.8849,1.8846,1.8828,1.8796,1.8762,1.8729,1.8706,1.8698,1.8723,1.8768,1.8808,1.8839,1.8865,1.8887,1.8905,1.8899,1.8892,1.8901,1.8935,1.8993,1.9048,1.9104,1.915,1.9198,1.9222,1.9225,1.9198,1.9165,1.9121,1.9087,1.9057,1.9037,1.9048,1.9079,1.9107,1.9133,1.9146,1.9162,1.917,1.9163,1.9144,1.9134,1.9147,1.9176,1.9209,1.9247,1.9285,1.9316,1.9337,1.933,1.9289,1.9227,1.9157,1.9096,1.9035,1.8994,1.8968,1.8968,1.8964,1.8953,1.894,1.8918,1.889,1.8851,1.8795,1.8762,1.8762,1.8789,1.883,1.8859,1.8889,1.8916,1.8938,1.8933,1.8901,1.8858,1.88,1.8751,1.8712,1.8678,1.8665,1.8663,1.8676,1.8694,1.8713,1.873,1.8741,1.8746,1.8742,1.8747,1.8776,1.8818,1.8869,1.8908,1.8949,1.8982,1.9005,1.9011,1.8981,1.8942,1.8908,1.8879,1.886,1.8853,1.8853,1.8867,1.8889,1.8917,1.8948,1.8978,1.9014,1.9045,1.9076,1.9102,1.9134,1.9172,1.9206,1.9239,1.9278,1.9306,1.9316,1.9308,1.9272,1.9231,1.92,1.9174,1.9157,1.915,1.9173,1.9206,1.9232,1.9249,1.9261,1.9266,1.9271,1.9275,1.9276,1.9277,1.9286,1.9309,1.9329,1.9349,1.9372,1.9386,1.9389,1.9377,1.9338,1.9287,1.9244,1.9202,1.9175,1.9159,1.9175,1.9212,1.9246,1.9259,1.9263,1.9263,1.9258,1.9246,1.9221,1.9198,1.9214,1.9262,1.9325,1.9397,1.9461,1.9525,1.9576,1.9593,1.9581,1.9542,1.9495,1.9446,1.9397,1.9356,1.9338,1.9341,1.9343,1.9339,1.9334,1.9323,1.9306,1.9275,1.9235,1.9197,1.9181,1.9194,1.9223,1.9263,1.9304,1.9339,1.9369,1.9375,1.9341,1.9288,1.9229,1.9174,1.9134,1.9116,1.9121,1.9158,1.9187,1.9212,1.9224,1.9236,1.9238,1.9241,1.9235,1.9223,1.9235,1.9271,1.9317,1.9367,1.9414,1.9457,1.9481,1.9488,1.9467,1.9425,1.9381,1.934,1.9301,1.9273,1.9272,1.9294,1.9311,1.932,1.933,1.9336,1.9341,1.9339,1.933,1.932,1.9335,1.9362,1.9416,1.9457,1.9504,1.954,1.9571,1.9586,1.9583,1.9565,1.9543,1.9519,1.9504,1.9502,1.9512,1.9539,1.9583,1.9642,1.9698,1.9743,1.9788,1.9825,1.9856,1.9886,1.9936,2.0002,2.0061,2.0118,2.0168,2.0213,2.0251,2.0274,2.027,2.0249,2.0224,2.0208,2.0193,2.0186,2.0188,2.0202,2.0233,2.0271,2.0312,2.0352,2.0393,2.0431,2.046,2.05,2.0544,2.0585,2.0621,2.0654,2.0673,2.0679,2.067,2.0637,2.0588,2.0529,2.0468,2.042,2.0375,2.0343,2.033,2.0331,2.0334,2.033,2.0322,2.0311,2.0294,2.0275,2.0262,2.0264,2.0275,2.0291,2.0312,2.0341,2.0364,2.0385,2.0389,2.0376,2.0336,2.0284,2.0233,2.0192,2.0152,2.0125,2.0125,2.0148,2.0169,2.019,2.0206,2.0219,2.023,2.0235,2.0226,2.022,2.0248,2.0304,2.0371,2.045,2.0525,2.0593,2.065,2.0685,2.0696,2.0679,2.0664,2.0651,2.0641,2.0649,2.068,2.0733,2.0788,2.0834,2.086,2.0885,2.0904,2.092,2.0925,2.093,2.0964,2.1037,2.1117,2.1193,2.127,2.1339,2.1391,2.1416,2.1399,2.136,2.1319,2.1268,2.1231,2.1204,2.1203,2.1237,2.1266,2.1295,2.1327,2.1358,2.1393,2.1425,2.1443,2.1457,2.1497,2.1557,2.1616,2.1682,2.1744,2.1805,2.1857,2.1882,2.1892,2.1884,2.1878,2.1859,2.1852,2.1857,2.1886,2.1946,2.2009,2.2069,2.2129,2.2181,2.223,2.2265,2.2292,2.2321,2.2389,2.2486,2.2601,2.2717,2.283,2.2933,2.3019,2.3089,2.3137,2.3166,2.3186,2.3207,2.3231,2.3275,2.3329,2.3398,2.3487,2.3591,2.3698,2.3801,2.3898,2.3988,2.4066,2.4147,2.4267,2.4401,2.4537,2.4666,2.4788,2.4892,2.4974,2.504,2.5078,2.511,2.513,2.5159,2.5184,2.5219,2.5266,2.5329,2.5398,2.5474,2.5566,2.565,2.5725,2.5795,2.5869,2.5952,2.6052,2.6153,2.6255,2.6366,2.6481,2.6578,2.6666,2.6729,2.6767,2.6792,2.6824,2.6866,2.6912,2.6972,2.7045,2.7135,2.7219,2.7294,2.7353,2.7406,2.7456,2.7495,2.7521,2.755,2.7583,2.7621,2.7663,2.7703,2.7745,2.7787,2.7813,2.7812,2.7786,2.7756,2.7727,2.7704,2.7696,2.7703,2.774,2.7808,2.7872,2.7932,2.7991,2.8047,2.8104,2.8156,2.8193,2.823,2.8295,2.8387,2.8491,2.8598,2.8704,2.8805,2.8874,2.8914,2.8932,2.8941,2.8948,2.8954,2.8965,2.8995,2.9054,2.9146,2.9241,2.9324,2.939,2.9443,2.949,2.9523,2.9554,2.9584,2.9642,2.9714,2.9791,2.9874,2.9953,3.0017,3.0065,3.0083,3.0072,3.0034,2.9994,2.9945,2.99,2.9864,2.9857,2.9876,2.9885,2.9891,2.9893,2.9889,2.9887,2.9875,2.9859,2.9839,2.9839,2.9864,2.9901,2.9944,2.9986,3.0017,3.0033,3.0025,2.9986,2.9926,2.9861,2.9804,2.9754,2.9714,2.9709,2.9727,2.9754,2.9777,2.9793,2.9815,2.9834,2.9853,2.9865,2.9876,2.9919,2.9982,3.0053,3.0123,3.0184,3.0241,3.0295,3.033,3.0342,3.0337,3.0331,3.0311,3.0295,3.0287,3.0288,3.031,3.0356,3.0405,3.0457,3.0508,3.055,3.0583,3.0594,3.0605,3.0639,3.0678,3.0721,3.076,3.0791,3.0817,3.0831,3.0818,3.0775,3.0713,3.0632,3.0553,3.0482,3.0416,3.0365,3.0322,3.0296,3.0282,3.0277,3.027,3.0263,3.0254,3.0243,3.0236,3.0225,3.0206,3.0189,3.0171,3.0155,3.0131,3.0091,3.0029,2.9931,2.9822,2.9712,2.9613,2.9522,2.9461,2.943,2.9422,2.9414,2.9399,2.9377,2.9356,2.9336,2.9313,2.929,2.9272,2.9267,2.9274,2.9274,2.9282,2.9298,2.9308,2.9296,2.9254,2.9178,2.9089,2.8999,2.8904,2.8807,2.873,2.8671,2.8642,2.8604,2.8561,2.8511,2.845,2.8391,2.8321,2.8246,2.8163,2.8108,2.8081,2.807,2.8071,2.8074,2.8073,2.8069,2.8041,2.7987,2.7923,2.7851,2.7781,2.7717,2.7661,2.7641,2.7642,2.7644,2.7638,2.763,2.762,2.7607,2.7586,2.7551,2.7519,2.7509,2.7519,2.7537,2.7552,2.757,2.7581,2.7582,2.756,2.7502,2.7427,2.7346,2.7262,2.7181,2.7111,2.7075,2.7068,2.7063,2.7045,2.7022,2.6994,2.6964,2.6922,2.686,2.6792,2.6739,2.671,2.6699,2.67,2.6705,2.6705,2.6683,2.6639,2.6569,2.6487,2.6402,2.632,2.6241,2.6185,2.6151,2.6154,2.6159,2.6165,2.617,2.6178,2.6185,2.6187,2.6172,2.6151,2.6162,2.6193,2.6229,2.6272,2.6309,2.6338,2.6347,2.634,2.6311,2.6264,2.6217,2.6169,2.6119,2.6073,2.6044,2.6034,2.6045,2.6065,2.6094,2.6124,2.6141,2.6153,2.6149,2.6143,2.6152,2.6174,2.6203,2.6225,2.6234,2.6227,2.6207,2.616,2.6088,2.5996,2.589,2.5786,2.5686,2.5591,2.5502,2.5429,2.5372,2.5331,2.5301,2.5289,2.5278,2.5259,2.5237,2.5218,2.5191,2.5168,2.5146,2.5121,2.5094,2.5065,2.5033,2.4974,2.4896,2.4812,2.4728,2.4649,2.458,2.452,2.4487,2.4478,2.4468,2.4455,2.445,2.444,2.4431,2.442,2.4412,2.441,2.4415,2.4431,2.4438,2.4447,2.4451,2.4444,2.4424,2.4376,2.431,2.4234,2.4154,2.4075,2.4003,2.3945,2.3915,2.3909,2.3899,2.3886,2.3871,2.3857,2.3841,2.382,2.3783,2.3741,2.3724,2.3729,2.374,2.3752,2.3761,2.3769,2.3755,2.3716,2.3651,2.3566,2.3473,2.3376,2.3278,2.3191,2.3136,2.3112,2.3092,2.3063,2.3035,2.3005,2.2975,2.2943,2.2899,2.2855,2.2846,2.2856,2.288,2.2917,2.2954,2.2986,2.301,2.3012,2.2993,2.2954,2.291,2.2866,2.2826,2.2804,2.2807,2.2844,2.288,2.2911,2.2936,2.2958,2.2977,2.299,2.299,2.2986,2.3001,2.3037,2.3086,2.3134,2.3176,2.3207,2.3224,2.3211,2.3173,2.3118,2.3055,2.2994,2.2932,2.2884,2.2865,2.2875,2.2887,2.2895,2.2895,2.2897,2.2897,2.2895,2.2879,2.2855,2.285,2.2882,2.2915,2.2945,2.2974,2.2997,2.3017,2.3017,2.2998,2.2965,2.2929,2.2888,2.2845,2.2813,2.2791,2.2785,2.28,2.2829,2.2869,2.2905,2.2938,2.2958,2.2976,2.2987,2.3016,2.3048,2.3085,2.3114,2.3143,2.3166,2.318,2.318,2.3156,2.3114,2.3069,2.3021,2.2976,2.2943,2.2921,2.2916,2.2932,2.2959,2.2995,2.3024,2.3051,2.3082,2.3109,2.3148,2.3188,2.3228,2.3264,2.3289,2.3318,2.3344,2.3357,2.3341,2.3307,2.3259,2.3215,2.3174,2.3145,2.3133,2.3145,2.3188,2.3227,2.3263,2.33,2.3336,2.3369,2.3397,2.3431,2.3471,2.3518,2.3569,2.3616,2.3656,2.3695,2.3731,2.3759,2.3759,2.3739,2.371,2.3674,2.3646,2.3624,2.3611,2.3623,2.3663,2.3691,2.3711,2.3728,2.3745,2.3753,2.3761,2.3751,2.3738,2.3743,2.3768,2.3796,2.3835,2.3867,2.3896,2.391,2.3894,2.3858,2.3799,2.3739,2.3682,2.3632,2.3592,2.3585,2.3607,2.3632,2.3656,2.3678,2.3698,2.3719,2.373,2.3733,2.3731,2.3752,2.3794,2.3836,2.3882,2.3926,2.3962,2.3985,2.3993,2.3969,2.3927,2.3884,2.3837,2.3802,2.3775,2.3778,2.3813,2.385,2.3881,2.3905,2.3929,2.3951,2.3963,2.3959,2.3954,2.397,2.4001,2.4035,2.4081,2.4121,2.4158,2.4181,2.4172,2.4136,2.4081,2.4021,2.3955,2.3892,2.3839,2.3809,2.3813,2.3818,2.3817,2.3819,2.3817,2.381,2.3798,2.3774,2.374,2.3732,2.3746,2.377,2.3799,2.3814,2.3832,2.3837,2.3827,2.3796,2.3748,2.3693,2.364,2.3592,2.3557,2.3538,2.354,2.3567,2.3609,2.3661,2.3714,2.3773,2.3822,2.3856,2.3879,2.3921,2.3973,2.4033,2.4085,2.4139,2.4176,2.4212,2.4229,2.4224,2.4189,2.4155,2.4121,2.4087,2.4061,2.4043,2.4042,2.4063,2.4095,2.4144,2.4194,2.4245,2.429,2.4344,2.441,2.4469,2.4531,2.4587,2.4638,2.4688,2.4736,2.4765,2.4771,2.4756,2.4743,2.4726,2.4718,2.4714,2.4723,2.4757,2.4812,2.4876,2.493,2.4983,2.5029,2.5068,2.5108,2.5151,2.52,2.526,2.5323,2.5385,2.5449,2.5515,2.5579,2.563,2.565,2.5651,2.563,2.5612,2.5605,2.5608,2.5625,2.5668,2.5751,2.5841,2.5931,2.6005,2.6072,2.6135,2.6192,2.6236,2.6271,2.6318,2.6383,2.6449,2.6518,2.6583,2.6647,2.6693,2.6708,2.6693,2.6658,2.6615,2.6565,2.6519,2.6483,2.647,2.6492,2.6524,2.6553,2.6584,2.6611,2.664,2.6666,2.6676,2.6681,2.6708,2.6763,2.6826,2.6883,2.6945,2.6992,2.7031,2.704,2.7026,2.6991,2.6959,2.6921,2.6894,2.6877,2.6876,2.6906,2.6948,2.7007,2.7069,2.7127,2.7184,2.723,2.726,2.7286,2.7328,2.7385,2.7438,2.7495,2.7544,2.7593,2.7632,2.7651,2.7649,2.7623,2.7599,2.7568,2.7544,2.7525,2.7525,2.754,2.7587,2.7651,2.7721,2.7793,2.7855,2.7911,2.7959,2.7999,2.8047,2.8096,2.815,2.8201,2.825,2.8304,2.8344,2.8368,2.8374,2.837,2.8366,2.8356,2.8349,2.8351,2.8366,2.8403,2.8455,2.8517,2.8584,2.866,2.8728,2.8785,2.8829,2.8855,2.8893,2.8938,2.8988,2.9033,2.9077,2.9117,2.9148,2.9161,2.9153,2.9119,2.9083,2.9046,2.9021,2.8993,2.8979,2.8983,2.9005,2.9051,2.9103,2.9155,2.9208,2.9257,2.931,2.9362,2.9406,2.9445,2.9479,2.9507,2.9528,2.9544,2.9553,2.9543,2.9514,2.9476,2.9437,2.9405,2.9368,2.9353,2.9346,2.9356,2.9381,2.9417,2.9455,2.9495,2.9533,2.957,2.9602,2.9637,2.9666,2.9696,2.9712,2.9724,2.9732,2.9742,2.9736,2.9701,2.965,2.9581,2.951,2.944,2.9378,2.9325,2.9294,2.9283,2.9285,2.9288,2.9295,2.9298,2.9294,2.9288,2.9266,2.9232,2.9212,2.9212,2.9216,2.9232,2.9248,2.9257,2.9252,2.9228,2.9168,2.9095,2.9013,2.893,2.8854,2.8784,2.8729,2.87,2.8678,2.8671,2.8664,2.8653,2.8638,2.861,2.8568,2.8521,2.8485,2.8464,2.8455,2.8455,2.8446,2.8426,2.8394,2.8342,2.8278,2.8199,2.8121,2.8045,2.7974,2.7912,2.7864,2.7844,2.7837,2.7844,2.7857,2.7877,2.7894,2.7904,2.7907,2.7894,2.7892,2.7907,2.7916,2.792,2.7917,2.7908,2.7885,2.7876,2.7863,2.7834,2.7799,2.7773,2.7745,2.7728,2.7721,2.7733,2.776,2.7792,2.7824,2.7856,2.7885,2.7908,2.7926,2.7932,2.793,2.7916,2.7899,2.7887,2.7873,2.7865,2.7854,2.7836,2.7811,2.7777,2.7753,2.7731,2.7717,2.7708,2.7704,2.7715,2.7741,2.7781,2.7821,2.7865,2.7904,2.7945,2.7977,2.7998,2.7996,2.7975,2.7945,2.7911,2.7882,2.7854,2.7817,2.7767,2.7717,2.768,2.7648,2.7619,2.7596,2.7572,2.7563,2.756,2.756,2.7568,2.7578,2.7589,2.76,2.7606,2.761,2.7609,2.7603,2.759,2.7569,2.7538,2.7514,2.7498,2.7476,2.7455,2.7428,2.7404,2.7377,2.7355,2.7343,2.7335,2.7335,2.7353,2.7388,2.7437,2.7493,2.7548,2.7604,2.7666,2.7717,2.7756,2.7778,2.7771,2.775,2.7731,2.7715,2.77,2.7669,2.7637,2.7594,2.7539
5.2316,5.2287,5.2264,5.2253,5.2253,5.2231,5.2212,5.2195,5.2174,5.2136,5.21,5.2062,5.2029,5.2012,5.2007,5.2026,5.2042,5.2039,5.204,5.2008,5.1956,5.1889,5.1802,5.1693,5.1587,5.1486,5.138,5.1302,5.1232,5.1187,5.1162,5.1157,5.1155,5.1148,5.1134,5.1117,5.1092,5.1091,5.1089,5.1095,5.11,5.1096,5.1082,5.1054,5.0993,5.0904,5.0794,5.0679,5.0564,5.045,5.0339,5.0237,5.016,5.011,5.0049,4.9974,4.9898,4.9826,4.9749,4.9681,4.9602,4.9534,4.9485,4.9461,4.9432,4.9414,4.9389,4.9346,4.9289,4.9205,4.9107,4.9005,4.8901,4.8797,4.8694,4.8601,4.8528,4.8484,4.8424,4.8355,4.8278,4.82,4.8125,4.8049,4.7973,4.791,4.7866,4.7844,4.7821,4.7806,4.7782,4.7747,4.7702,4.763,4.7541,4.7449,4.7358,4.7265,4.7175,4.7091,4.7027,4.7017,4.6976,4.6934,4.6906,4.6879,4.6871,4.6854,4.6841,4.6836,4.6852,4.6879,4.6901,4.6908,4.6898,4.6887,4.687,4.6836,4.678,4.6711,4.6631,4.6555,4.6482,4.641,4.6347,4.6292,4.6259,4.6235,4.6221,4.6208,4.6175,4.614,4.6094,4.6066,4.6048,4.6027,4.6021,4.5996,4.5961,4.5914,4.5861,4.5772,4.5649,4.5508,4.536,4.5216,4.5071,4.4944,4.4831,4.4725,4.4641,4.4569,4.451,4.4457,4.441,4.4357,4.4297,4.4247,4.4186,4.4133,4.4078,4.4031,4.3981,4.3914,4.3835,4.3727,4.36,4.3465,4.3325,4.3199,4.3089,4.2991,4.2926,4.2885,4.2848,4.2814,4.2773,4.273,4.2685,4.2643,4.2601,4.2557,4.253,4.2509,4.2474,4.2449,4.2413,4.2371,4.2319,4.2224,4.2103,4.1966,4.1814,4.1664,4.1528,4.1399,4.1309,4.1256,4.1189,4.1117,4.104,4.0953,4.086,4.076,4.0658,4.0581,4.0518,4.047,4.0429,4.0396,4.0364,4.0318,4.026,4.0174,4.0064,3.9934,3.981,3.9691,3.9577,3.9482,3.9429,3.9413,3.9398,3.9381,3.9362,3.9336,3.9312,3.9271,3.9231,3.9182,3.9146,3.9113,3.908,3.9047,3.9019,3.8985,3.8938,3.8858,3.8762,3.866,3.8556,3.8458,3.8371,3.8302,3.8275,3.8294,3.8318,3.8331,3.8343,3.8349,3.8354,3.8347,3.8322,3.8291,3.829,3.8314,3.835,3.8374,3.841,3.8436,3.8447,3.8436,3.8395,3.8327,3.8262,3.8187,3.8123,3.8074,3.8062,3.8098,3.814,3.8172,3.82,3.823,3.8258,3.8283,3.8292,3.8289,3.8317,3.8374,3.8444,3.8513,3.8572,3.8619,3.8663,3.8682,3.8667,3.8625,3.8585,3.8532,3.8487,3.846,3.8445,3.8465,3.852,3.8592,3.8671,3.8759,3.8841,3.8915,3.8965,3.9013,3.9097,3.9211,3.933,3.9439,3.9526,3.9621,3.9699,3.9755,3.9775,3.9764,3.9748,3.9732,3.9723,3.9716,3.9712,3.9725,3.9756,3.9806,3.9858,3.9891,3.9925,3.9947,3.9974,4.0024,4.0082,4.0135,4.0172,4.021,4.0249,4.0274,4.0275,4.023,4.0148,4.0051,3.9935,3.9828,3.974,3.9672,3.9632,3.9634,3.9635,3.9627,3.9618,3.9603,3.9594,3.9574,3.9548,3.9526,3.9518,3.9522,3.9522,3.9522,3.9513,3.9504,3.9483,3.9434,3.9375,3.9305,3.9231,3.916,3.9096,3.9067,3.908,3.9136,3.9205,3.9265,3.9317,3.9371,3.9413,3.945,3.9467,3.9483,3.9527,3.9602,3.9706,3.982,3.994,4.0052,4.0137,4.0206,4.0251,4.0269,4.0291,4.0318,4.0355,4.042,4.052,4.0673,4.0831,4.0985,4.1138,4.1287,4.1421,4.1535,4.1638,4.1728,4.1872,4.205,4.2237,4.2437,4.2631,4.282,4.2995,4.313,4.3233,4.3316,4.3396,4.3475,4.3557,4.3659,4.3779,4.3952,4.4125,4.4279,4.442,4.4565,4.4697,4.4821,4.4927,4.5026,4.5164,4.5345,4.5529,4.5739,4.5948,4.6151,4.6323,4.6472,4.6571,4.6628,4.6678,4.6728,4.6772,4.6826,4.6921,4.7047,4.7178,4.729,4.7391,4.7475,4.755,4.7615,4.7659,4.7689,4.7743,4.7839,4.794,4.8034,4.8119,4.8192,4.8257,4.8294,4.8298,4.8283,4.826,4.8237,4.8212,4.8192,4.8192,4.821,4.8254,4.8313,4.8379,4.8449,4.8506,4.8558,4.8586,4.8599,4.8629,4.8689,4.8758,4.8817,4.8872,4.8924,4.8965,4.8984,4.8971,4.8927,4.8873,4.8825,4.8777,4.8743,4.8716,4.8708,4.8727,4.8766,4.8811,4.8861,4.8909,4.8946,4.8988,4.9031,4.9072,4.9115,4.9155,4.9184,4.921,4.9224,4.9225,4.918,4.9101,4.8991,4.8881,4.8787,4.8721,4.8662,4.8638,4.866,4.8695,4.872,4.8723,4.8713,4.8701,4.8684,4.8673,4.8661,4.867,4.8692,4.8719,4.8771,4.882,4.8862,4.8889,4.8866,4.8823,4.8781,4.874,4.87,4.8659,4.8639,4.8662,4.8734,4.88,4.885,4.8899,4.8946,4.8989,4.9013,4.9027,4.9029,4.9063,4.9132,4.9207,4.9293,4.9376,4.9449,4.9516,4.9552,4.9555,4.954,4.9516,4.9483,4.9461,4.9453,4.9478,4.9544,4.9594,4.963,4.9653,4.9663,4.9673,4.9664,4.9626,4.9572,4.9554,4.9574,4.9602,4.9635,4.9679,4.9707,4.973,4.972,4.9674,4.9601,4.9497,4.9382,4.9265,4.916,4.9099,4.9081,4.9055,4.9014,4.8959,4.8886,4.8819,4.8729,4.8618,4.849,4.8398,4.8335,4.8283,4.8248,4.8223,4.8196,4.8146,4.8055,4.792,4.7759,4.7594,4.7418,4.7257,4.7103,4.6983,4.6922,4.687,4.6805,4.6727,4.6641,4.6545,4.6442,4.6329,4.6188,4.6083,4.6031,4.5984,4.5946,4.5897,4.5846,4.5783,4.5682,4.5536,4.5353,4.5167,4.4957,4.4749,4.4549,4.4375,4.4223,4.4107,4.4033,4.3969,4.391,4.3854,4.3802,4.3725,4.3633,4.3562,4.3531,4.3506,4.3482,4.3456,4.3422,4.3382,4.3322,4.3236,4.3117,4.2985,4.2867,4.2758,4.2669,4.2589,4.253,4.2494,4.2482,4.2469,4.2485,4.2505,4.2514,4.2534,4.2552,4.2578,4.2629,4.2683,4.274,4.2795,4.2839,4.2865,4.2861,4.2839,4.2801,4.2763,4.2735,4.2711,4.2701,4.2716,4.2766,4.281,4.2837,4.2841,4.2831,4.2819,4.2807,4.2794,4.2779,4.2776,4.279,4.2795,4.2806,4.2809,4.2803,4.2777,4.2721,4.2636,4.2533,4.2423,4.2319,4.222,4.2143,4.2102,4.2109,4.2102,4.2092,4.2077,4.2056,4.2017,4.1962,4.1888,4.1785,4.1697,4.165,4.1627,4.1625,4.162,4.161,4.1578,4.1522,4.1423,4.129,4.1157,4.1001,4.0844,4.071,4.0612,4.056,4.0498,4.0411,4.0315,4.0217,4.0122,4.0024,3.9906,3.9767,3.9671,3.9621,3.9597,3.9576,3.9562,3.9546,3.9514,3.9451,3.9357,3.924,3.9123,3.9,3.888,3.8778,3.8703,3.8674,3.8646,3.8601,3.8539,3.8484,3.8419,3.8339,3.8238,3.8121,3.8052,3.8023,3.8019,3.8032,3.8041,3.8042,3.8037,3.8,3.792,3.7809,3.7698,3.7572,3.7446,3.734,3.7258,3.7206,3.7168,3.7122,3.708,3.705,3.7017,3.6977,3.6919,3.684,3.6787,3.6781,3.6785,3.68,3.6799,3.6791,3.6786,3.6756,3.6689,3.6593,3.6489,3.6369,3.6252,3.615,3.6069,3.6026,3.6015,3.6019,3.6025,3.604,3.6045,3.6046,3.6028,3.5977,3.5955,3.5969,3.5993,3.6022,3.6046,3.6067,3.6076,3.607,3.6035,3.5961,3.5888,3.5807,3.5742,3.5688,3.5633,3.5604,3.56,3.5613,3.5638,3.5662,3.5689,3.5716,3.5735,3.5755,3.5775,3.5801,3.583,3.5855,3.5884,3.5901,3.5905,3.5888,3.5858,3.5805,3.5757,3.5731,3.5728,3.5742,3.5796,3.5891,3.5984,3.6064,3.6135,3.6193,3.6244,3.6283,3.6322,3.6363,3.6415,3.6487,3.6565,3.6643,3.6706,3.6781,3.6837,3.687,3.687,3.6831,3.6779,3.6722,3.6677,3.6647,3.6659,3.6721,3.6752,3.6763,3.6755,3.6734,3.6708,3.6665,3.6608,3.654,3.6523,3.6573,3.6669,3.6788,3.6917,3.7046,3.7152,3.7245,3.7315,3.7357,3.7403,3.7444,3.7487,3.7553,3.7654,3.78,3.7943,3.8069,3.817,3.8252,3.8323,3.8383,3.8422,3.8446,3.8521,3.8644,3.8786,3.8949,3.9111,3.9273,3.9427,3.9567,3.9675,3.9759,3.9839,3.9907,3.9988,4.0086,4.0228,4.0416,4.0591,4.0746,4.0877,4.1005,4.1119,4.1226,4.1304,4.1368,4.1462,4.1589,4.1725,4.1863,4.1995,4.2104,4.2196,4.2261,4.2289,4.2285,4.2267,4.2248,4.2227,4.2223,4.2249,4.2315,4.2377,4.2427,4.2463,4.2484,4.2501,4.2501,4.249,4.2465,4.2471,4.2525,4.2608,4.2691,4.2773,4.2855,4.2923,4.2971,4.2982,4.2963,4.2922,4.2874,4.2829,4.2799,4.2785,4.2792,4.2822,4.2859,4.2903,4.2954,4.2992,4.3024,4.3034,4.3034,4.3063,4.3135,4.3219,4.3293,4.3359,4.3421,4.3489,4.3533,4.3557,4.3542,4.3518,4.349,4.3468,4.3459,4.3443,4.3445,4.3465,4.3501,4.3535,4.3572,4.3595,4.3611,4.3617,4.3615,4.3608,4.3617,4.3642,4.3661,4.3675,4.3688,4.3682,4.3657,4.3601,4.3524,4.345,4.3384,4.3339,4.3304,4.331,4.3351,4.3378,4.3393,4.3392,4.3382,4.336,4.333,4.3296,4.3264,4.325,4.3255,4.326,4.328,4.3293,4.3296,4.3289,4.3253,4.3198,4.3113,4.3021,4.2927,4.2838,4.2759,4.2717,4.2724,4.2714,4.2699,4.2674,4.2638,4.2589,4.2526,4.2435,4.2314,4.2227,4.2188,4.2179,4.2187,4.2198,4.2208,4.2203,4.2172,4.2103,4.1993,4.1878,4.1746,4.1617,4.1494,4.1406,4.1356,4.131,4.1256,4.12,4.1139,4.1072,4.1003,4.0913,4.0794,4.0736,4.0728,4.076,4.0803,4.0859,4.0917,4.0955,4.0968,4.0942,4.088,4.0804,4.0719,4.0633,4.0563,4.053,4.0534,4.0513,4.0459,4.0371,4.0276,4.0179,4.0073,3.9933,3.9777,3.9653,3.9576,3.9532,3.9512,3.9505,3.9494,3.9475,3.9433,3.9348,3.922,3.9076,3.8916,3.8762,3.8615,3.8495,3.8408,3.8312,3.8205,3.8083,3.7959,3.7819,3.767,3.7494,3.7295,3.714,3.7055,3.7001,3.6964,3.6927,3.6891,3.6851,3.679,3.6695,3.6576,3.6454,3.6334,3.6226,3.6147,3.6097,3.6076,3.6078,3.6093,3.6106,3.6106,3.6091,3.6068,3.6025,3.5967,3.5947,3.5976,3.6019,3.607,3.6122,3.6178,3.6223,3.6244,3.6233,3.619,3.6126,3.6067,3.6018,3.5978,3.5951,3.5945,3.5955,3.598,3.6021,3.6067,3.6105,3.6132,3.6153,3.6167,3.6185,3.6227,3.6255,3.629,3.6332,3.6367,3.6394,3.6399,3.6371,3.6308,3.6241,3.6184,3.6137,3.6107,3.6082,3.6079,3.6084,3.6096,3.6112,3.6124,3.6134,3.6134,3.6138,3.6138,3.6147,3.6185,3.6251,3.6328,3.6416,3.6502,3.6589,3.667,3.6737,3.6766,3.6786,3.6802,3.6825,3.6856,3.6917,3.6992,3.7042,3.7092,3.7122,3.7139,3.7147,3.7154,3.7129,3.7084,3.7063,3.7085,3.713,3.7194,3.7272,3.7348,3.7424,3.747,3.7483,3.747,3.7444,3.7406,3.7377,3.736,3.7379,3.7425,3.7468,3.7504,3.7526,3.7541,3.7554,3.7557,3.7541,3.7497,3.7492,3.7518,3.756,3.7612,3.766,3.7709,3.7741,3.7766,3.7765,3.7729,3.7675,3.7622,3.7567,3.7536,3.7525,3.7545,3.7574,3.7598,3.7608,3.7608,3.7602,3.7586,3.7548,3.7495,3.7472,3.7504,3.7554,3.7618,3.7689,3.776,3.7823,3.7873,3.7889,3.7876,3.7829,3.7779,3.7726,3.7687,3.7687,3.7713,3.7728,3.7722,3.7693,3.7644,3.7584,3.7504,3.7411,3.7291,3.7218,3.7195,3.721,3.7233,3.7257,3.7277,3.7298,3.73,3.7278,3.7227,3.7165,3.7097,3.7031,3.6976,3.6934,3.6913,3.6912,3.6923,3.6936,3.6941,3.6941,3.694,3.6915,3.6867,3.6858,3.6884,3.6944,3.7005,3.7064,3.7125,3.7184,3.7227,3.7246,3.7225,3.7184,3.714,3.7116,3.7096,3.7108,3.7151,3.7204,3.7258,3.7308,3.7354,3.7392,3.7413,3.7418,3.7423,3.744,3.7481,3.7543,3.7622,3.7708,3.7794,3.7861,3.7898,3.7909,3.7878,3.7847,3.7816,3.7788,3.7771,3.7776,3.7801,3.7818,3.7822,3.7808,3.7781,3.7738,3.7688,3.7636,3.7583,3.7543,3.7535,3.7551,3.7565,3.758,3.7594,3.7594,3.7578,3.7535,3.7462,3.7394,3.7321,3.7253,3.7199,3.7179,3.7186,3.7179,3.716,3.7134,3.7111,3.7088,3.7064,3.703,3.6989,3.6963,3.6984,3.7023,3.7077,3.7136,3.7193,3.7237,3.7267,3.7268,3.7224,3.7151,3.7076,3.6998,3.6937,3.6895,3.6879,3.6849,3.6812,3.6762,3.6706,3.6647,3.6577,3.6497,3.6418,3.6391,3.6397,3.6436,3.6495,3.6553,3.6607,3.6653,3.6678,3.6678,3.6655,3.6628,3.6589,3.6557,3.6557,3.6596,3.6666,3.6716,3.673,3.6732,3.6725,3.6704,3.6672,3.6613,3.6557,3.6529,3.6543,3.6607,3.6688,3.6773,3.6863,3.695,3.7025,3.7074,3.7108,3.7136,3.7165,3.7207,3.7258,3.7347,3.7452,3.7534,3.7592,3.7626,3.7643,3.766,3.7656,3.7645,3.7625,3.7625,3.7658,3.7724,3.7799,3.7873,3.7952,3.8018,3.8071,3.8097,3.8085,3.8057,3.8014,3.7975,3.7937,3.7916,3.7906,3.791,3.7909,3.792,3.7928,3.7915,3.789,3.7833,3.7758,3.772,3.7726,3.7764,3.7813,3.7869,3.7923,3.7968,3.8,3.8006,3.7984,3.7959,3.7938,3.7929,3.7925,3.7939,3.7964,3.7994,3.8028,3.8063,3.8082,3.8092,3.8092,3.8082,3.8074,3.8072,3.8093,3.8126,3.8155,3.8193,3.8213,3.822,3.8214,3.8187,3.8138,3.8078,3.8028,3.7994,3.7965,3.7954,3.797,3.7979,3.7965,3.7959,3.7939,3.7911,3.7879,3.7824,3.7759,3.7717,3.7711,3.7725,3.7748,3.7772,3.7792,3.7805,3.7794,3.775,3.7669,3.7579,3.7483,3.7397,3.7326,3.7299,3.7312,3.7311,3.7294,3.7256,3.7216,3.7172,3.7117,3.7043,3.696,3.6911,3.6914,3.6965,3.7038,3.7123,3.7211,3.7289,3.734,3.736,3.7332,3.7277,3.7219,3.7168,3.7128,3.7123,3.7157,3.7187,3.7206,3.7212,3.7216,3.7211,3.7197,3.7156,3.7111,3.7105,3.7146,3.7227,3.7308,3.7388,3.7446,3.7491,3.7521,3.752,3.7474,3.7408,3.7341,3.7274,3.7223,3.7206,3.7214,3.7217,3.7208,3.7192,3.7161,3.7121,3.7067,3.699,3.6896,3.6832,3.6819,3.6835,3.6875,3.6904,3.6933,3.6951,3.6954,3.6924,3.6862,3.6784,3.6699,3.6616,3.6539,3.6495,3.6477,3.6468,3.6444,3.6406,3.6361,3.6298,3.6216,3.6097,3.5972,3.5892,3.588,3.5907,3.5947,3.6,3.605,3.611,3.6145,3.6157,3.6141,3.6091,3.6027,3.596,3.5896,3.5835,3.5787,3.5741,3.5685,3.5631,3.5556,3.5468,3.537,3.5245,3.5118,3.5031,3.5006,3.5031,3.5062,3.5088,3.5106,3.5114,3.5106,3.5073,3.5008,3.4918,3.4827,3.4745,3.4661,3.4591,3.4528,3.4486,3.4449,3.4418,3.4387,3.4345,3.4299,3.4238,3.4184,3.4133,3.4112,3.41,3.41,3.4111,3.4114,3.4111,3.41,3.4063,3.3992,3.3906,3.3821,3.3737,3.3668,3.3619,3.3588,3.3551,3.3521,3.348,3.3431,3.3381,3.3324,3.3251,3.318,3.3122,3.3087,3.3072,3.3085,3.3095,3.3101,3.31,3.3069,3.3018,3.2934,3.2837,3.2747,3.2658,3.2589,3.2552,3.2548,3.2536,3.2513,3.2481,3.2438,3.2389,3.2325,3.2243,3.215,3.2077,3.2053,3.2055,3.2076,3.2094,3.2105,3.2103,3.2086,3.2041,3.1968,3.1888,3.1795,3.1711,3.1641,3.1598,3.1583,3.1565,3.1543,3.1505,3.1466,3.1415,3.1352,3.1255,3.1148,3.1075,3.1047,3.1055,3.1086,3.112,3.1155,3.1177,3.1186,3.1172,3.1117,3.1036,3.0946,3.0856,3.0776,3.0717,3.0688,3.0658,3.062,3.0573,3.0525,3.0472,3.0405,3.0316,3.0213,3.0132,3.0098,3.01,3.0128,3.0157,3.0183,3.0204,3.0199,3.0178,3.0121,3.0034,2.9942,2.9855,2.9788,2.9751,2.9737,2.9709,2.9668,2.9626,2.9594,2.9555,2.951,2.9444,2.9368,2.9323,2.9323,2.9349,2.9384,2.9415,2.9446,2.9474,2.9487,2.9477,2.9425,2.9346,2.9253,2.917,2.9097,2.9037,2.9002,2.8986,2.8987,2.8992,2.8999,2.8998,2.8987,2.8957,2.8923,2.8915,2.8939,2.898,2.9033,2.9078,2.911,2.9141,2.9159,2.915,2.9097,2.9017,2.8936,2.8859,2.8802,2.8734,2.8692,2.8664,2.8647,2.8629,2.8619,2.8592,2.8568,2.8546,2.8532,2.8532,2.8549,2.8572,2.8612,2.8647,2.8672,2.869,2.8678,2.8647,2.8581,2.8491,2.8408,2.8339,2.8292,2.8275,2.8281,2.8284,2.8283,2.8277,2.827,2.8249,2.8226,2.8211,2.8192,2.8174,2.8179,2.8199,2.8231,2.8266,2.8301,2.8321,2.8317,2.8298,2.8254,2.8203,2.815,2.8104,2.8071,2.8071,2.8099,2.8121,2.8137,2.8143,2.8151,2.8165,2.8173,2.8167,2.8159,2.8179,2.8223,2.8284,2.8363,2.8439,2.8512,2.8574,2.8617,2.8639,2.8638,2.8611,2.8575,2.8552,2.8546,2.8569,2.8628,2.8687,2.874,2.8786,2.8827,2.8862,2.8889,2.8898,2.8895,2.8929,2.8984,2.9057,2.915,2.9247,2.9342,2.9427,2.9491,2.9533,2.9549,2.9539,2.9527,2.9513,2.9522,2.9555,2.9617,2.9679,2.972,2.9752,2.9783,2.9812,2.9834,2.9831,2.9824,2.9848,2.9902,2.9984,3.0082,3.019,3.0292,3.0389,3.0455,3.0501,3.0518,3.0519,3.0507,3.0496,3.0498,3.0525,3.0582,3.0643,3.0699,3.0743,3.0779,3.0806,3.0819,3.0815,3.0806,3.0818,3.0871,3.0968,3.1073,3.1183,3.13,3.1417,3.1512,3.159,3.1627,3.1636,3.1626,3.1618,3.1614,3.1624,3.1651,3.168,3.1731,3.1774,3.182,3.1858,3.1882,3.1889,3.1895,3.1935,3.2002,3.2082,3.2138,3.219,3.2233,3.2262,3.2277,3.2268,3.2234,3.2179,3.2131,3.21,3.2083,3.2071,3.2068,3.2078,3.2094,3.2118,3.2137,3.2153,3.216,3.2155,3.2144,3.2154,3.2167,3.2197,3.2223,3.2248,3.2255,3.2252,3.2229,3.2193,3.2145,3.2098,3.2052,3.2027,3.2026,3.2042,3.2042,3.2037,3.2025,3.2007,3.199,3.1961,3.1916,3.1873,3.1827,3.1784,3.1748,3.1733,3.1723,3.1729,3.1722,3.1695,3.1651,3.1596,3.153,3.1458,3.1386,3.1327,3.1298,3.1285,3.1278,3.1263,3.1238,3.1204,3.117,3.1119,3.1054,3.0978,3.0898,3.085,3.0823,3.0823,3.0843,3.0877,3.0898,3.0898,3.0893,3.0875,3.0829,3.077,3.0707,3.0653,3.0617,3.0611,3.0599,3.0572,3.0536,3.0492,3.0439,3.0383,3.0316,3.0228,3.0139,3.0086,3.0061,3.0069,3.0096,3.0116,3.0131,3.0131,3.0116,3.0087,3.0036,2.9979,2.991,2.9851,2.9818,2.9811,2.98,2.9786,2.976,2.9739,2.9704,2.9662,2.9608,2.9541,2.9462,2.9414,2.939,2.9403,2.944,2.9479,2.9511,2.9528,2.9535,2.9521,2.9492,2.946,2.9415,2.9377,2.9369,2.9382,2.9386,2.9382,2.9362,2.9331,2.9288,2.9249,2.9192,2.9122,2.9046,2.8998,2.8985,2.8998,2.9027,2.9054,2.9082,2.9111,2.9125,2.9123,2.9103,2.9068,2.9022,2.8978,2.8945,2.892,2.8913,2.8903,2.8906,2.8893,2.8873,2.884,2.8798,2.8741,2.8671,2.8627,2.8606,2.8609,2.862,2.8641,2.8659,2.8678,2.8685,2.868,2.8645,2.8581,2.8508,2.8435,2.8362,2.8288,2.8238,2.82,2.817,2.8158,2.8139,2.8113,2.8079,2.8037,2.7996,2.7986,2.7969,2.7968,2.7972,2.7969,2.7956,2.7921,2.7866,2.7804,2.7732,2.7651,2.758,2.7519,2.7486,2.7484,2.7475,2.7461,2.7437,2.7404,2.7363,2.7319,2.7256,2.7201,2.7152,2.7123,2.7102,2.7092,2.7099,2.7108,2.7116,2.7111,2.7097,2.7056,2.6998,2.6918,2.6845,2.6781,2.6754,2.6748,2.6734,2.6704,2.6662,2.661,2.6558,2.6498,2.6421,2.6335,2.6295,2.6284,2.6301,2.6344,2.6391,2.6443,2.6487,2.6518,2.6534,2.6538,2.6524,2.649,2.6453,2.6423,2.642,2.6447,2.6465,2.6469,2.6461,2.6433,2.6399,2.635,2.6284,2.6217,2.6181,2.6175,2.6196,2.6249,2.6316,2.6402,2.6481,2.6542,2.6585,2.6611,2.6632,2.663,2.6611,2.6591,2.6598,2.6621,2.6642,2.6648,2.6633,2.6602,2.6562,2.6509,2.644,2.6366,2.632,2.6313,2.6324,2.6359,2.6418,2.6473,2.6537,2.6596,2.6632,2.6643,2.6643,2.6625,2.6591,2.6566,2.6547,2.6531,2.6516,2.6494,2.6469,2.6425,2.6372,2.6305,2.622,2.612,2.6045,2.6001,2.5976,2.5963,2.5964,2.5969,2.5974,2.5976,2.5969,2.5945,2.5914,2.5849,2.5768,2.5691,2.5632,2.558,2.5538,2.5498,2.5454,2.5394,2.5328,2.525,2.5148,2.5037,2.495,2.4895,2.4855,2.4836,2.4839,2.4843,2.4853,2.486,2.4853,2.483,2.4792,2.4738,2.468,2.4622,2.4568,2.4512,2.446,2.4416,2.4364,2.4304,2.4244,2.4167,2.4084,2.4018,2.3968,2.3933,2.3897,2.3891,2.3905,2.3936,2.3966,2.3995,2.401,2.4001,2.3979,2.3945,2.3912,2.3886,2.3865,2.3835,2.3816,2.3804,2.3804,2.3784,2.377,2.3751,2.3732,2.3715,2.3699,2.3696,2.3693,2.3692,2.3709,2.3731,2.3758,2.378,2.3796,2.378,2.3755,2.3717,2.3683,2.3667,2.3668,2.3695,2.3711,2.3714,2.3698,2.3675,2.3649,2.3617,2.3563,2.3482,2.3425,2.3391,2.3393,2.3428,2.3478,2.3526,2.3575,2.36,2.3615,2.3608,2.3591,2.356,2.352,2.3484,2.3466,2.3474,2.3482,2.3474,2.3464,2.3438,2.3401,2.336,2.3295,2.3228,2.3194,2.3189,2.3212,2.3246,2.3294,2.3347,2.3389,2.3413,2.3396,2.3364,2.3321,2.3255,2.3189,2.3126,2.3087,2.3081,2.3077,2.3067,2.305,2.3031,2.2994,2.2944,2.2871,2.2775,2.2697,2.2654,2.2625,2.2635,2.2667,2.2716,2.2757,2.2786,2.2792,2.2783,2.2759,2.2717,2.2667,2.2619,2.2587,2.2568,2.2541,2.2497,2.2437,2.2374,2.2306,2.2228,2.2144,2.2051,2.1979,2.1945,2.1943,2.1958,2.2005,2.2058,2.2106,2.214,2.2161,2.2163,2.2159,2.2135,2.2099,2.2067,2.2034,2.1996,2.1967,2.1946,2.192,2.1879,2.1835,2.1777,2.1719,2.1663,2.1621,2.16,2.159,2.1607,2.1641,2.168,2.1719,2.1756,2.1774,2.1767,2.1752,2.1727,2.1701,2.168,2.1658,2.1644,2.1637,2.1628,2.1608,2.1593,2.1578,2.1553,2.1521,2.1491,2.147,2.1464,2.148,2.1505,2.1549,2.1597,2.1632,2.1652,2.1663,2.1662,2.166,2.165,2.1628,2.1612,2.1604,2.1607,2.1594,2.1554,2.1504,2.1447,2.1382,2.1322,2.1266,2.1214,2.1176,2.1155,2.1139,2.1149,2.1177,2.1222,2.1255,2.1256,2.1239,2.1214,2.119,2.1146,2.1089,2.103,2.0988,2.0955,2.092,2.0876,2.0816,2.0752,2.0685,2.061,2.0546,2.0501,2.0472,2.0465,2.0459,2.0477,2.049,2.0514,2.0523,2.0516,2.0491,2.0453,2.0412,2.0359,2.029,2.0228,2.0186,2.0173,2.0154,2.0124,2.0085,2.0041,1.9999,1.9944,1.9882,1.9811,1.9773,1.9759,1.9774,1.9808,1.9855,1.9906,1.9955,2.0002,2.0035,2.0052,2.0048,2.0027,1.9993,1.996,1.9952,1.998,2.0004,2.0017,2.0022,2.0016,2.0007,1.9988,1.996,1.9931,1.9914,1.9942,1.9975,2.0038,2.0111,2.0179,2.0235,2.0263,2.0272,2.0264,2.0239,2.0209,2.0165,2.0119,2.0106,2.0122,2.0146,2.0161,2.018,2.0204,2.0219,2.0238,2.0239,2.0231,2.0245,2.0286,2.0347,2.0413,2.0492,2.0573,2.0644,2.0716,2.0773,2.0805,2.0829,2.0829,2.0814,2.0793,2.0782,2.0783,2.0793,2.0805,2.0813,2.082,2.0812,2.0795,2.0774,2.0746,2.073,2.0745,2.0791,2.0844,2.091,2.0993,2.1065,2.1122,2.1168,2.119,2.1185,2.1177,2.1148,2.1122,2.1101,2.1088,2.1091,2.1099,2.1111,2.1127,2.1131,2.1126,2.111,2.1101,2.1101,2.1112,2.1129,2.1178,2.1246,2.1319,2.1378,2.1428,2.1467,2.1487,2.1504,2.1506,2.15,2.1498,2.1504,2.1521,2.153,2.153,2.1522,2.1506,2.1481,2.1451,2.1425,2.1399,2.1382,2.1384,2.1396,2.1423,2.1461,2.151,2.1551,2.1576,2.158,2.1564,2.1531,2.1494,2.1451,2.1408,2.1399,2.1411,2.1412,2.1401,2.1376,2.1356,2.1329,2.1293,2.125,2.1201,2.1179,2.12,2.1246,2.1309,2.1391,2.1477,2.1557,2.1625,2.1675,2.1705,2.1736,2.1749,2.1745,2.1737,2.1748,2.1776,2.1788,2.1785,2.1771,2.1759,2.1741,2.1719,2.1683,2.1641,2.1618,2.1626,2.1648,2.1697,2.1761,2.1837,2.1905,2.1951,2.1973,2.1968,2.1957,2.1943,2.1932,2.1916,2.1917,2.1938,2.1941,2.1933,2.192,2.1899,2.1876,2.1845,2.1798,2.1733,2.1689,2.1678,2.1679,2.1701,2.1733,2.1776,2.1818,2.1849,2.186,2.1865,2.1862,2.1851,2.1831,2.1808,2.1793,2.1788,2.1781,2.1764,2.1735,2.1702,2.1665,2.1622,2.1564,2.1495,2.1452,2.1435,2.1427,2.1422,2.1421,2.1429,2.1447,2.1456,2.145,2.1418,2.1375,2.1319,2.1256,2.1201,2.1163,2.1138,2.1123,2.1117,2.1126,2.1125,2.1119,2.1109,2.1073,2.1019,2.0983,2.0961,2.0948,2.0939,2.0946,2.0948,2.096,2.0963,2.0943,2.0897,2.0836,2.0775,2.0718,2.0657,2.0601,2.0543,2.0499,2.0467,2.0446,2.0421,2.0388,2.0356,2.0318,2.0274,2.0228,2.0196,2.0179,2.0171,2.0178,2.0194,2.0206,2.0202,2.019,2.0161,2.0117,2.0071,2.0021,1.9961,1.991,1.9892,1.9853,1.9805,1.9767,1.972,1.9672,1.9623,1.9591,1.9567,1.9554,1.955,1.9546,1.9544,1.9555,1.9569,1.9581,1.9578,1.9561,1.9524,1.9481,1.942,1.9344,1.9276,1.9237,1.9229,1.9221,1.9195,1.9147,1.91,1.9048,1.8981,1.8909,1.8835,1.8796,1.8798,1.8826,1.8881,1.8942,1.9006,1.9055,1.9076,1.9076,1.9048,1.9016,1.8966,1.8904,1.8841,1.8805,1.8799,1.8781,1.8749,1.871,1.8666,1.8616,1.8558,1.8489,1.8416,1.8369,1.8359,1.8367,1.8377,1.8406,1.8438,1.8459,1.8463,1.8448,1.8414,1.837,1.8312,1.8241,1.8159,1.809,1.8053,1.8008,1.7951,1.7886,1.7815,1.7738,1.7659,1.7579,1.7499,1.7451,1.7433,1.7431,1.7432,1.7441,1.7465,1.7485,1.749,1.7475,1.7439,1.74,1.7349,1.7283,1.7208,1.7142,1.7109,1.7064,1.7008,1.6948,1.6877,1.6798,1.672,1.664,1.6565,1.6524,1.6506,1.6505,1.6512,1.6524,1.655,1.6572,1.6585,1.6574,1.6545,1.6508,1.6455,1.6386,1.6311,1.6242,1.6189,1.6161,1.6134,1.6101,1.6058,1.6015,1.5968,1.592,1.5873,1.5838,1.5826,1.5835,1.5841,1.5849,1.5867,1.5878,1.5879,1.5859,1.5819,1.5778,1.5743,1.5712,1.5674,1.5628,1.5583,1.5552,1.5529,1.5519,1.5503,1.5489,1.5472,1.5451,1.5432,1.5419,1.5408,1.5392,1.5391,1.5399,1.5404,1.5412,1.5407,1.5381,1.5352,1.5314,1.5272,1.5223,1.5181,1.5149,1.5128,1.5105,1.5089,1.5072,1.5044,1.5006,1.4975,1.495,1.4943,1.4953,1.4973,1.4995,1.5039,1.5095,1.5148,1.5192,1.5224,1.5248,1.5255,1.5254,1.5253,1.5245,1.5229,1.5231,1.5263,1.529,1.5305,1.5305,1.5297,1.5277,1.526,1.5236,1.5198,1.519,1.5212,1.5247,1.5298,1.5358,1.5422,1.5466,1.5492,1.5495,1.5485,1.5471,1.5448,1.5425,1.5408,1.5414,1.5448,1.5466,1.5479,1.5478,1.5475,1.5465,1.5447,1.5416,1.5374,1.5349,1.5362,1.5404,1.5448,1.5516,1.5601,1.5686,1.5753,1.58,1.5826,1.5838,1.5827,1.5811,1.5795,1.5801,1.5842,1.5871,1.5896,1.5908,1.5917,1.592,1.5915,1.5894,1.5856,1.5841,1.5861,1.5892,1.5939,1.6007,1.6084,1.6167,1.6229,1.6275,1.6291,1.63,1.6305,1.6297,1.6288,1.6303,1.635,1.6401,1.6429,1.6444,1.6454,1.6456,1.646,1.6454,1.6424,1.6414,1.6441,1.6488,1.6541,1.6597,1.6662,1.6723,1.6771,1.6807,1.6822,1.6823,1.6831,1.6831,1.6815,1.6806,1.682,1.6854,1.6898,1.694,1.6976,1.6994,1.7012,1.7021,1.7011,1.7034,1.7081,1.7123,1.7168,1.7232,1.729,1.7348,1.7402,1.7442,1.7471,1.7488,1.7505,1.7523,1.7528,1.7527,1.7535,1.7563,1.7591,1.7623,1.7658,1.769,1.7714,1.7725,1.7733,1.7738,1.7762,1.7803,1.7854,1.7904,1.7963,1.8019,1.8055,1.8079,1.8089,1.809,1.8092,1.8098,1.81,1.8112,1.8134,1.8141,1.8145,1.8145,1.8141,1.8129,1.8115,1.8103,1.809,1.8078,1.8073,1.8071,1.8085,1.8103,1.8131,1.8154,1.8171,1.8164,1.815,1.8126,1.8092,1.806,1.8032,1.8026,1.8048,1.807,1.8082,1.8084,1.8081,1.8071,1.8051,1.8015,1.7975,1.7952,1.7956,1.7955,1.7966,1.7991,1.8022,1.8052,1.806,1.804,1.8006,1.7959,1.7902,1.7839,1.7779,1.7736,1.7719,1.77,1.7683,1.7669,1.7647,1.7628,1.7605,1.7568,1.7541,1.7528,1.7544,1.7587,1.7644,1.7703,1.7763,1.7818,1.7874,1.791,1.7923,1.7926,1.7919,1.7904,1.7878,1.785,1.7833,1.7824,1.7818,1.7815,1.7812,1.7797,1.7777,1.7748,1.7707,1.7683,1.7684,1.7703,1.7721,1.7754,1.7803,1.785,1.7885,1.7901,1.7902,1.7891,1.7885,1.7859,1.7819,1.7769,1.7736,1.7717,1.7694,1.7664,1.7634,1.7601,1.7564,1.7514,1.7459,1.7422,1.7408,1.7416,1.7428,1.745,1.7488,1.7533,1.7573,1.7606,1.7623,1.7629,1.7629,1.7612,1.7586,1.7541,1.7508,1.7491,1.7492,1.7497,1.7496,1.7492,1.7501,1.7532,1.7515,1.7513,1.753,1.756,1.7604,1.7654,1.771,1.7767,1.7825,1.7867,1.7877,1.7871,1.7863,1.7856,1.7841,1.7823,1.7823,1.7844,1.7887,1.7938,1.7992,1.8049,1.8102,1.8146,1.8185,1.8224,1.8273,1.8325,1.8375,1.8443,1.8507,1.8561,1.8595,1.8601,1.8596,1.8594,1.8593,1.858,1.8574,1.8582,1.8594,1.8603,1.8603,1.861,1.8612,1.8607,1.8606,1.8609,1.8614,1.8614,1.8633,1.865,1.8672,1.8709,1.875,1.8799,1.8836,1.8853,1.8853,1.8839,1.8824,1.8806,1.8785,1.8779,1.8796,1.8816,1.8827,1.8827,1.8826,1.8826,1.8822,1.8807,1.879,1.8805,1.8843,1.8898,1.8966,1.9042,1.9124,1.9199,1.9259,1.9298,1.9325,1.9343,1.9346,1.9345,1.9341,1.9365,1.9408,1.9458,1.9493,1.952,1.9544,1.956,1.9575,1.956,1.9537,1.9541,1.9572,1.9608,1.9659,1.9728,1.9802,1.9876,1.994,1.9981,1.9998,2.0023,2.0045,2.0058,2.0065,2.008,2.0113,2.0139,2.0148,2.0151,2.0147,2.0144,2.013,2.0113,2.0098,2.0091,2.0089,2.0092,2.0098,2.0117,2.0139,2.0169,2.0161,2.0145,2.0116,2.0078,2.0038,1.9998,1.9959,1.9928,1.991,1.9889,1.9864,1.9826,1.9787,1.9738,1.9696,1.9661,1.9628,1.9604,1.9585,1.9572,1.956,1.9561,1.9567,1.9578,1.9586,1.9591,1.9572,1.9555,1.9542,1.9516,1.948,1.9425,1.9387,1.9362,1.9346,1.9332,1.9308,1.9275,1.9249,1.9231,1.9224,1.9225,1.9235,1.927,1.9306,1.9352,1.9394,1.9445,1.9486,1.9517,1.9538,1.9549,1.956,1.9568,1.9557,1.9524,1.9499,1.9478,1.9464,1.9459,1.9441,1.9423,1.9402,1.939,1.9382,1.9377,1.9376,1.9375,1.938,1.939,1.9393,1.9371,1.9372,1.9358,1.9342,1.9317,1.9284,1.9251,1.921,1.9156,1.9101,1.9067,1.9047,1.9033,1.9017,1.8995,1.8975,1.8955,1.8935,1.8901,1.8864,1.8831,1.879,1.8754,1.8733,1.8717,1.8685,1.863,1.8555,1.8483,1.8416,1.8342,1.8271,1.8212,1.8186,1.8158,1.8115,1.8073,1.8028,1.7983,1.7933,1.7869,1.7803,1.7747,1.7721,1.7701,1.7685,1.768,1.768,1.7683,1.7669,1.7645,1.7596,1.7546,1.7492,1.7425,1.7362,1.7315,1.7285,1.7255,1.7208,1.7155,1.7098,1.7039,1.6981,1.691,1.6841,1.6788,1.676,1.6744,1.6735,1.6732,1.6733,1.6746,1.6744,1.6717,1.6674,1.6623,1.6559,1.6491,1.6417,1.6364,1.6341,1.6318,1.6284,1.624,1.62,1.6158,1.6108,1.6041,1.5967,1.5906,1.587,1.5851,1.5843,1.5839,1.5836,1.5843,1.5834,1.5797,1.5746,1.5698,1.5643,1.5571,1.5494,1.5428,1.5387,1.5355,1.5308,1.5258,1.5208,1.5154,1.51,1.5042,1.4982,1.4944,1.4928,1.4923,1.4919,1.4914,1.4923,1.4939,1.4942,1.4937,1.4922,1.4905,1.4878,1.4838,1.479,1.4736,1.4698,1.4681,1.4675,1.4665,1.4651,1.4635,1.4622,1.4599,1.4564,1.455,1.4556,1.4581,1.4601,1.462,1.4647,1.4671,1.4692,1.4683,1.4661,1.4628,1.4597,1.456,1.452,1.4472,1.4439,1.4416,1.441,1.4407,1.4408,1.4409,1.4403,1.4408,1.4402,1.4393,1.4385,1.4381,1.4389,1.4406,1.4425,1.4444,1.4441,1.4405,1.4358,1.4288,1.4228,1.416,1.4096,1.4041,1.4,1.3963,1.392,1.3866,1.3814,1.3761,1.3707,1.3674,1.3648,1.3644,1.3659,1.3668,1.3687,1.3707,1.3732,1.3753,1.3763,1.3754,1.3738,1.3713,1.3689,1.3661,1.363,1.3605,1.3607,1.3611,1.3607,1.3601,1.359,1.3571,1.3549,1.3538,1.3535,1.3523,1.3521,1.3516,1.3524,1.3537,1.3565,1.3592,1.3614,1.3624,1.362,1.3614,1.3606,1.3592,1.3562,1.3534,1.3527,1.3525,1.3513,1.3494,1.347,1.3441,1.3414,1.3384,1.3345,1.3329,1.3333,1.3345,1.3372,1.3404,1.3436,1.3473,1.3502,1.3517,1.3513,1.3494,1.3477,1.3452,1.3422,1.3403,1.3424,1.3446,1.3468,1.3489,1.3505,1.3514,1.3534,1.3543,1.3547,1.3572,1.3616,1.3665,1.3719,1.3774,1.3827,1.3879,1.3913,1.3924,1.3928,1.3928,1.3926,1.3917,1.3896,1.3874,1.3878,1.3887,1.3886,1.388,1.3876,1.387,1.3867,1.3847,1.3815,1.38,1.3807,1.3836,1.3863,1.3897,1.3937,1.3969,1.3992,1.4005,1.4004,1.3993,1.3987,1.3978,1.397,1.3968,1.398,1.401,1.4053,1.4099,1.4135,1.417,1.42,1.4225,1.423,1.4238,1.4263,1.4299,1.433,1.4363,1.44,1.4436,1.4465,1.4477,1.4483,1.4488,1.4498,1.4504,1.45,1.4486,1.4471,1.4473,1.4492,1.4504,1.4518,1.4529,1.4543,1.4559,1.4568,1.4569,1.4571,1.458,1.4588,1.4606,1.4625,1.4646,1.4655,1.4646,1.4619,1.4584,1.4551,1.4527,1.4496,1.4481,1.4482,1.4497,1.451,1.4521,1.4526,1.4526,1.4531,1.4543,1.4538,1.4537,1.454,1.4532,1.4525,1.4532,1.4546,1.4558,1.4567,1.4566,1.455,1.4529,1.45,1.4467,1.4431,1.4409,1.4411,1.4421,1.4425,1.4432,1.4432,1.4436,1.4438,1.4442,1.4425,1.4432,1.4451,1.4483,1.4538,1.4582,1.4641,1.4686,1.4716,1.4715,1.4685,1.4658,1.4631,1.4597,1.4566,1.4553,1.4569,1.4579,1.4575,1.457,1.4563,1.4553,1.4536,1.4501,1.4446,1.4406,1.4394,1.4395,1.4401,1.4416,1.4441,1.4468,1.4486,1.4493,1.4479,1.4466,1.4442,1.442,1.4385,1.4361,1.4348,1.4339,1.4326,1.4304,1.4282,1.4264,1.4252,1.424,1.4219,1.4206,1.423,1.426,1.4292,1.4335,1.4385,1.4431,1.4465,1.448,1.4486,1.4488,1.4473,1.4456,1.444,1.4432,1.4438,1.4448,1.4451,1.4455,1.4451,1.4454,1.4458,1.4451,1.4422,1.4416,1.4423,1.4425,1.4425,1.4436,1.4443,1.4455,1.4469,1.4467,1.4452,1.4437,1.4419,1.4403,1.4368,1.4336,1.4315,1.4311,1.4317,1.4324,1.433,1.4327,1.4328,1.4328,1.4315,1.4309,1.4323,1.4348,1.4374,1.4404,1.443,1.4461,1.4487,1.4508,1.451,1.4498,1.4488,1.4472,1.4462,1.4454,1.4446,1.445,1.4465,1.4486,1.4497,1.4507,1.4512,1.4533,1.4536,1.4534,1.4524,1.4511,1.4516,1.4525,1.4548,1.4556,1.4561,1.4559,1.4548,1.4528,1.4516,1.4503,1.448,1.4466,1.4459,1.4458,1.4451,1.4435,1.4419,1.4406,1.4395,1.4383,1.4375,1.4365,1.4356,1.4353,1.4354,1.4362,1.4375,1.4394,1.441,1.442,1.4411,1.4388,1.437,1.4345,1.4316,1.4298,1.4294,1.4301,1.4308,1.4315,1.4325,1.4333,1.434,1.4332,1.4308,1.4292,1.4294,1.4316,1.435,1.4389,1.4421,1.4448,1.4479,1.449,1.4481,1.4471,1.4459,1.4439,1.4415,1.4404,1.4402,1.4407,1.4407,1.44,1.4394,1.4392,1.4385,1.4366,1.4334,1.4319,1.4324,1.4335,1.4351,1.4376,1.4405,1.4427,1.4446,1.4436,1.4415,1.4388,1.4333,1.4289,1.4247,1.4226,1.422,1.4231,1.4239,1.4246,1.425,1.4247,1.4245,1.4227,1.4192,1.4174,1.4176,1.4185,1.4202,1.4222,1.4248,1.4276,1.4303,1.4308,1.4289,1.4263,1.4237,1.4202,1.4167,1.4128,1.4102,1.4095,1.41,1.4101,1.4108,1.4103,1.4088,1.4061,1.4028,1.3998,1.3981,1.3972,1.3969,1.3968,1.3972,1.3974,1.3974,1.3969,1.394,1.3903,1.3866,1.3823,1.3775,1.3728,1.3691,1.3668,1.3657,1.3651,1.3657,1.3661,1.3667,1.3653,1.3631,1.3619,1.3619,1.3624,1.3632,1.3642,1.3648,1.3655,1.3658,1.3643,1.361,1.3582,1.3557,1.3523,1.3484,1.3438,1.3396,1.3364,1.3341,1.3327,1.3311,1.3293,1.3288,1.3287,1.3288,1.3289,1.3286,1.3284,1.3283,1.3294,1.3317,1.3331,1.3335,1.3328,1.3304,1.3269,1.3234,1.3203,1.3175,1.3156,1.3147,1.3137,1.313,1.3124,1.3114,1.31,1.3079,1.306,1.3048,1.3038,1.3029,1.3028,1.3021,1.3014,1.3017,1.3,1.2991,1.2971,1.2938,1.291,1.287,1.2828,1.2773,1.274,1.2722,1.2711,1.2698,1.2688,1.2672,1.2656,1.2643,1.2623,1.2595,1.2578,1.2581,1.2594,1.2611,1.2626,1.2642,1.2666,1.2682,1.268,1.2662,1.264,1.2614,1.2584,1.2549,1.252,1.2504,1.2494,1.2486,1.2479,1.2467,1.2458,1.2448,1.2431,1.2415,1.2403,1.2405,1.2411,1.2422,1.2438,1.245,1.246,1.2463,1.2451,1.2425,1.2384,1.2336,1.2291,1.2249,1.2215,1.2193,1.2184,1.2177,1.2174,1.2163,1.2151,1.214,1.213,1.2113,1.2098,1.2099,1.2114,1.2125,1.214,1.2166,1.2191,1.221,1.2206,1.2185,1.2156,1.2127,1.2088,1.205,1.2014,1.2006,1.201,1.202,1.2037,1.2052,1.2066,1.2065,1.2046,1.2015,1.1982,1.1965,1.1955,1.1942,1.1942,1.1944,1.195,1.1958,1.1955,1.1944,1.1932,1.1912,1.1892,1.1867,1.1832,1.1802,1.179,1.18,1.1815,1.1825,1.184,1.1848,1.1859,1.186,1.1854,1.1845,1.1838,1.183,1.1829,1.1833,1.1847,1.1854,1.1859,1.1856,1.1843,1.1824,1.1805,1.178,1.1754,1.173,1.1719,1.1717,1.1728,1.1738,1.1753,1.1763,1.1773,1.1786,1.1791,1.1798,1.1805,1.1816,1.1823,1.1828,1.1842,1.1847,1.1841,1.1825,1.181,1.1795,1.1772,1.1749,1.1733,1.1729,1.1725,1.1736,1.175,1.1754,1.1761,1.1763,1.1768,1.1765,1.1759,1.1758,1.1757,1.1765,1.1777,1.1795,1.1807,1.1808,1.18,1.1779,1.1761,1.174,1.1716,1.1684,1.1655,1.1637,1.1632,1.1637,1.1646,1.1652,1.165,1.1651,1.1642,1.1624,1.1612,1.1608,1.1608,1.1614,1.1626,1.1642,1.1659,1.1674,1.1673,1.1659,1.1634,1.1615,1.1597,1.1573,1.1551,1.1541,1.1542,1.1552,1.1553,1.1554,1.1556,1.1562,1.155,1.1532,1.1519,1.1518,1.1517,1.1524,1.1536,1.155,1.1565,1.158,1.1586,1.1573,1.1558,1.1538,1.1522,1.1502,1.1476,1.1459,1.1456,1.1458,1.1458,1.146,1.1464,1.1468,1.1462,1.1447,1.1433,1.1437,1.1445,1.1456,1.1468,1.1478,1.1495,1.1515,1.1519,1.1513,1.1504,1.1481,1.1455,1.1429,1.141,1.1408,1.142,1.1439,1.1455,1.1468,1.1476,1.1485,1.1484,1.1477,1.1471,1.1474,1.1488,1.1502,1.1519,1.1529,1.1542,1.155,1.1546,1.1526,1.1496,1.1471,1.1443,1.1411,1.1379,1.1362,1.1368,1.1392,1.1415,1.1436,1.1457,1.1471,1.148,1.1472,1.1464,1.1465,1.1461,1.1461,1.1461,1.1471,1.1482,1.1491,1.1493,1.1476,1.1456,1.1433,1.1406,1.1381,1.1353,1.1327,1.1317,1.1316,1.132,1.1323,1.1321,1.1327,1.1336,1.1348,1.1358,1.1364,1.1377,1.1395,1.1417,1.1437,1.1454,1.1469,1.1471,1.1463,1.145,1.1433,1.1419,1.1409,1.1396,1.1393,1.1398,1.1407,1.1416,1.1427,1.1432,1.1439,1.1445,1.1456,1.1461,1.1463,1.1465,1.1472,1.1477,1.1486,1.1502,1.1511,1.1508,1.1494,1.1471,1.1435,1.1403,1.137,1.134,1.1325,1.1321,1.1327,1.1331,1.1335,1.1337,1.1339,1.1338,1.1328,1.1323,1.1324,1.1325,1.1334,1.1348,1.1366,1.1379,1.1391,1.139,1.1381,1.1361,1.1333,1.1307,1.1274,1.1251,1.1238,1.1231,1.1235,1.1238,1.1238,1.1237,1.1243,1.1254,1.1253,1.125,1.1253,1.1266,1.1282,1.1301,1.1322,1.1351,1.1373,1.1386,1.1388,1.1388,1.1382,1.1375,1.1365,1.1353,1.1345,1.135,1.1359,1.1363,1.1361,1.1361,1.1359,1.1359,1.1352,1.1343,1.1337,1.134,1.1343,1.1344,1.1362,1.1385,1.1404,1.1414,1.1414,1.141,1.1402,1.1389,1.1374,1.136,1.1348,1.1347,1.1349,1.1349,1.1348,1.1345,1.1347,1.1344,1.1342,1.134,1.134,1.134,1.1342,1.1348,1.1358,1.1373,1.1393,1.1407,1.1404,1.1402,1.1394,1.1389,1.1382,1.1363,1.1338,1.1331,1.1332,1.1333,1.1338,1.1343,1.1349,1.1345,1.1333,1.1321,1.1309,1.1298,1.1294,1.129,1.1291,1.1299,1.1304,1.1297,1.1288,1.1268,1.1252,1.1232,1.1213,1.1183,1.1161,1.1154,1.1161,1.1178,1.1193,1.1208,1.1218,1.1227,1.1228,1.1224,1.1212,1.1208,1.1198,1.1193,1.1194,1.1198,1.1194,1.1179,1.1151,1.1121,1.1096,1.1068,1.1041,1.1019,1.1007,1.1001,1.1006,1.1007,1.1015,1.1028,1.1032,1.104,1.1046,1.1051,1.1055,1.1053,1.1059,1.107,1.1081,1.1091,1.1086,1.1076,1.1057,1.1026,1.0991,1.0951,1.0919,1.089,1.0874,1.0869,1.087,1.0877,1.088,1.0887,1.0888,1.0884,1.0873,1.0859,1.0849,1.0848,1.0845,1.0842,1.0844,1.0855,1.0864,1.0866,1.0858,1.0841,1.0822,1.08,1.0778,1.0752,1.0735,1.0733,1.0735,1.0732,1.0741,1.0744,1.0746,1.0746,1.0742,1.0737,1.0737,1.0739,1.0744,1.0754,1.0767,1.0777,1.0781,1.0774,1.0751,1.0729,1.0705,1.0676,1.0645,1.062,1.06,1.0595,1.0595,1.0592,1.0588,1.0588,1.0588,1.0582,1.0577,1.0574,1.0572,1.0566,1.0564,1.0569,1.0567,1.0565,1.0562,1.0554,1.0533,1.0498,1.0462,1.0426,1.0388,1.0345,1.0316,1.0294,1.0286,1.0279,1.0273,1.0267,1.0259,1.0255,1.0244,1.0229,1.0221,1.0224,1.0232,1.0244,1.0254,1.0259,1.0265,1.026,1.0251,1.0235,1.0213,1.0195,1.0163,1.0133,1.0107,1.0097,1.0098,1.0103,1.0103,1.0106,1.0107,1.0107,1.0107,1.0102,1.0099,1.0099,1.0101,1.0102,1.0108,1.0123,1.0129,1.0126,1.0116,1.0106,1.0098,1.0082,1.0067,1.0047,1.0026,1.0018,1.0017,1.0023,1.0029,1.0023,1.0022,1.0031,1.0043,1.0048,1.006,1.0074,1.0095,1.0115,1.0142,1.0169,1.0185,1.019,1.0184,1.0178,1.0169,1.016,1.0148,1.0137,1.0132,1.0137,1.0142,1.0147,1.0156,1.0164,1.0178,1.0195,1.0209,1.022,1.0233,1.0246,1.0265,1.0281,1.0299,1.0319,1.0333,1.0332,1.0324,1.0306,1.0293,1.0278,1.0264,1.0248,1.0245,1.0253,1.0267,1.0284,1.0295,1.0307,1.032,1.0327,1.0329,1.0333,1.0339,1.0352,1.0367,1.0381,1.0404,1.0422,1.0435,1.0435,1.0426,1.0414,1.0391,1.0368,1.0342,1.0322,1.0314,1.0312,1.0313,1.0312,1.0313,1.0319,1.0319,1.032,1.0313,1.0309,1.031,1.0312,1.0317,1.032,1.0331,1.0348,1.0363,1.0371,1.0367,1.0358,1.0352,1.0349,1.0341,1.0324,1.0314,1.031,1.0311,1.0314,1.0312,1.0318,1.032,1.0318,1.0314,1.0307,1.0304,1.0313,1.0317,1.0329,1.0344,1.0365,1.0374,1.0373,1.0361,1.0346,1.0327,1.0309,1.0286,1.0268,1.0263,1.0265,1.0279,1.0292,1.0304,1.0318,1.0332,1.0342,1.0351,1.0357,1.0367,1.0389,1.0412,1.0427,1.0447,1.0467,1.0479,1.0481,1.0471,1.0456,1.0441,1.0421,1.0403,1.0382,1.0372,1.0374,1.0387,1.0407,1.0425,1.0444,1.0463,1.0475,1.0483,1.0489,1.0491,1.0494,1.0501,1.0509,1.0518,1.0527,1.0537,1.0541,1.0533,1.0512,1.0488,1.0461,1.0436,1.042,1.0406,1.0409,1.0419,1.0444,1.0471,1.0496,1.0516,1.0534,1.0551,1.0564,1.0573,1.0589,1.0613,1.0636,1.0662,1.0676,1.0681,1.0676,1.0668,1.065,1.0635,1.0619,1.0599,1.0584,1.0582,1.0586,1.0598,1.0611,1.0625,1.0639,1.0648,1.066,1.0668,1.0676,1.0685,1.0696,1.0708,1.0736,1.0758,1.0772,1.0772,1.0762,1.0738,1.0708,1.0677,1.0644,1.061,1.0586,1.0578,1.058,1.059,1.0605,1.0621,1.064,1.0655,1.0662,1.0667,1.0672,1.0687,1.0706,1.0724,1.0744,1.0764,1.0777,1.0784,1.0773,1.0746,1.0711,1.0673,1.0636,1.06,1.057,1.0556,1.0556,1.0561,1.0572,1.0581,1.0593,1.0593,1.0589,1.0586,1.0581,1.0583,1.0589,1.0599,1.0612,1.0628,1.0644,1.0653,1.0644,1.0628,1.0603,1.0572,1.0541,1.0508,1.048,1.0468,1.0465,1.0469,1.0469,1.0474,1.0478,1.0479,1.0478,1.0473,1.0469,1.0467,1.0474,1.0485,1.0488,1.0504,1.0522,1.0527,1.0523,1.0505,1.0482,1.0459,1.0439,1.0413,1.0386,1.0369,1.0366,1.0371,1.0379,1.038,1.0379,1.0384,1.0385,1.0379,1.0374,1.0377,1.0377,1.0385,1.039,1.0404,1.0421,1.0428,1.0426,1.0415,1.0393,1.0368,1.0341,1.0311,1.0278,1.026,1.0258,1.0264,1.0277,1.029,1.0296,1.0305,1.0308,1.0308,1.0309,1.0307,1.0306,1.0303,1.0302,1.0307,1.031,1.0307,1.0296,1.027,1.024,1.0206,1.0179,1.0148,1.0119,1.01,1.0096,1.0107,1.0129,1.0146,1.0166,1.0181,1.0193,1.0202,1.0207,1.0212,1.0218,1.023,1.0238,1.0253,1.0266,1.0269,1.0259,1.0238,1.0213,1.0188,1.0161,1.0138,1.0122,1.0116,1.0115,1.0123,1.0134,1.0148,1.0163,1.0174,1.018,1.0187,1.0191,1.0197,1.0196,1.0194,1.0199,1.0212,1.0221,1.0216,1.0196,1.0168,1.0127,1.0087,1.0045,1.0008,0.99878,0.99891,0.99981,1.0011,1.0025,1.0042,1.0059,1.0077,1.0079,1.0071,1.0069,1.0069,1.0077,1.0083,1.0092,1.0107,1.0118,1.0119,1.0104,1.0076,1.004,1.0002,0.99591,0.99229,0.9898,0.98958,0.99086,0.99187,0.99326,0.99406,0.99484,0.99546,0.99536,0.99457,0.99404,0.99427,0.99447,0.99475,0.99544,0.99685,0.99744,0.99704,0.99526,0.99185,0.98802,0.9839,0.97973,0.97541,0.97324,0.97298,0.9741,0.97546,0.97692,0.97821,0.97966,0.98118,0.98161,0.98111,0.98112,0.98149,0.98222,0.98325,0.98489,0.98755,0.98993,0.99091,0.99072,0.98935,0.98737,0.98554,0.98307,0.98018,0.97817,0.97856,0.98026,0.98212,0.98402,0.98608,0.98801,0.98983,0.99096,0.9909,0.99133,0.99239,0.99454,0.99681,0.99988,1.0034,1.0072,1.0101,1.0121,1.0134,1.0138,1.0137,1.0143,1.0139,1.013,1.0132,1.0147,1.018,1.0217,1.025,1.0278,1.0308,1.0334,1.0354,1.0365,1.0385,1.0404,1.0433,1.0464,1.049,1.0516,1.0538,1.055,1.055,1.0548,1.0535,1.0525,1.0507,1.0491,1.0487,1.0501,1.0534,1.0573,1.0612,1.0652,1.0692,1.0724,1.0747,1.0765,1.0787,1.0802,1.0822,1.0854,1.0895,1.0929,1.0945,1.0948,1.0944,1.0941,1.094,1.0936,1.0928,1.0932,1.095,1.0964,1.0986,1.1006,1.1032,1.1054,1.1078,1.1098,1.1113,1.1124,1.1136,1.1155,1.1181,1.1208,1.1239,1.1264,1.1274,1.1271,1.1259,1.1241,1.1219,1.1204,1.1179,1.117,1.1188,1.1212,1.1235,1.1255,1.1275,1.1298,1.1312,1.1318,1.1314,1.1317,1.133,1.135,1.1376,1.1403,1.1443,1.147,1.1478,1.1471,1.145,1.1424,1.1398,1.137,1.1338,1.1323,1.1336,1.1359,1.1378,1.1396,1.1415,1.1434,1.1451,1.1458,1.1452,1.1452,1.1465,1.1481,1.1503,1.1533,1.1567,1.1603,1.1622,1.1626,1.1617,1.16,1.1576,1.1556,1.153,1.1518,1.1536,1.156,1.1586,1.1604,1.1621,1.1637,1.1653,1.1662,1.1659,1.167,1.1698,1.1729,1.1772,1.1813,1.1856,1.189,1.1906,1.1907,1.1891,1.187,1.1848,1.1819,1.179,1.1782,1.1803,1.1822,1.1846,1.1868,1.1891,1.1909,1.1929,1.1935,1.1931,1.1937,1.1959,1.1978,1.1999,1.2027,1.2053,1.2079,1.2094,1.2091,1.2077,1.2059,1.2035,1.2005,1.1973,1.195,1.1943,1.1958,1.1982,1.2009,1.2035,1.2064,1.2086,1.21,1.2102,1.2105,1.2111,1.2122,1.2136,1.2155,1.2175,1.2197,1.2211,1.2215,1.2208,1.2193,1.217,1.2144,1.2116,1.2085,1.2065,1.2056,1.2055,1.2068,1.2079,1.2087,1.2094,1.2103,1.2114,1.2126,1.2141,1.2162,1.2186,1.2217,1.225,1.2271,1.2272,1.2264,1.2251,1.223,1.2207,1.219,1.2177,1.2182,1.2209,1.2222,1.2236,1.2243,1.2252,1.2257,1.2263,1.2269,1.2274,1.2279,1.2276,1.228,1.2294,1.2331,1.237,1.2405,1.2424,1.2427,1.2421,1.2417,1.2412,1.24,1.239,1.2395,1.2422,1.2445,1.2459,1.2465,1.2468,1.2472,1.2474,1.2461,1.2446,1.2444,1.2457,1.2481,1.2512,1.2552,1.26,1.2641,1.2661,1.2671,1.2661,1.2636,1.2608,1.2571,1.2536,1.2523,1.2545,1.2566,1.2582,1.2588,1.2596,1.2602,1.2609,1.2603,1.2585,1.2581,1.2614,1.2658,1.2702,1.2752,1.2803,1.2844,1.2864,1.2873,1.2864,1.2849,1.2827,1.2804,1.2773,1.2773,1.281,1.285,1.2887,1.2918,1.2947,1.2968,1.2991,1.3003,1.3002,1.3012,1.3044,1.3088,1.3139,1.3184,1.323,1.3264,1.3281,1.3282,1.3266,1.325,1.3227,1.32,1.3169,1.3156,1.3177,1.3203,1.3232,1.3249,1.3264,1.3277,1.3292,1.3293,1.3283,1.3283,1.3301,1.333,1.3364,1.3406,1.344,1.3476,1.3499,1.3494,1.347,1.3438,1.3397,1.3358,1.3318,1.3292,1.3286,1.3307,1.3352,1.3394,1.3436,1.3472,1.3497,1.3507,1.3502,1.3511,1.3526,1.3551,1.3575,1.3608,1.3642,1.3671,1.369,1.3693,1.368,1.3665,1.3647,1.3621,1.3599,1.3576,1.3573,1.3586,1.3614,1.3649,1.3689,1.3718,1.3746,1.3764,1.3779,1.3785,1.3803,1.3824,1.3854,1.3891,1.3931,1.3956,1.3965,1.3957,1.3948,1.3934,1.392,1.3898,1.3879,1.3874,1.3889,1.3895,1.3892,1.3886,1.3882,1.3878,1.387,1.3865,1.386,1.3855,1.3862,1.3865,1.3877,1.3906,1.3932,1.3948,1.394,1.3919,1.3878,1.3827,1.3777,1.3725,1.3675,1.3649,1.3665,1.3679,1.3676,1.368,1.3673,1.3663,1.3648,1.3616,1.3572,1.3561,1.3566,1.3585,1.3617,1.3659,1.3706,1.3735,1.3744,1.3735,1.3716,1.3689,1.3655,1.3598,1.3546,1.3511,1.3507,1.3506,1.3498,1.3484,1.3464,1.3444,1.3413,1.3377,1.3335,1.3319,1.3332,1.3369,1.3419,1.3478,1.3527,1.3566,1.3578,1.3574,1.3553,1.3523,1.3483,1.3438,1.3386,1.3356,1.3369,1.3375,1.3378,1.3384,1.3383,1.3386,1.3389,1.3374,1.3343,1.3327,1.3339,1.3366,1.3398,1.3446,1.3488,1.352,1.3531,1.3522,1.3482,1.3432,1.3381,1.3327,1.3278,1.3256,1.327,1.3283,1.3293,1.33,1.3305,1.3302,1.3304,1.3283,1.3248,1.3224,1.3219,1.3232,1.3245,1.3275,1.3301,1.3314,1.3313,1.3295,1.3256,1.3209,1.3157,1.3107,1.306,1.3027,1.3017,1.3028,1.3059,1.3091,1.3122,1.314,1.3157,1.3155,1.3135,1.3121,1.3122,1.3142,1.3163,1.3194,1.3219,1.3243,1.3256,1.3254,1.3233,1.3206,1.3176,1.3137,1.311,1.3084,1.3067,1.3065,1.3082,1.3105,1.3129,1.3149,1.3168,1.3181,1.3195,1.3189,1.3185,1.3196,1.3208,1.3228,1.3247,1.3255,1.3243,1.3218,1.3185,1.3144,1.3106,1.3061,1.3018,1.2997,1.3006,1.3006,1.2996,1.2989,1.2989,1.2988,1.2981,1.298,1.2975,1.297,1.2975,1.2982,1.3002,1.3039,1.307,1.31,1.3101,1.3091,1.3061,1.3029,1.2993,1.2951,1.2918,1.2916,1.2936,1.2951,1.2956,1.2959,1.2962,1.2961,1.2956,1.2936,1.2905,1.2898,1.2922,1.2956,1.3006,1.3065,1.3122,1.317,1.3196,1.3206,1.3198,1.3184,1.3167,1.3135,1.3111,1.3115,1.3156,1.3192,1.3221,1.3245,1.3263,1.3281,1.3291,1.3285,1.3264,1.3268,1.3297,1.3338,1.3397,1.3467,1.3545,1.3613,1.3662,1.369,1.3699,1.3701,1.3692,1.3669,1.3647,1.3658,1.3695,1.3729,1.375,1.3759,1.3768,1.3769,1.3766,1.3754,1.3729,1.3721,1.3729,1.3753,1.3804,1.3863,1.3923,1.3971,1.3998,1.4013,1.4004,1.3976,1.3941,1.3901,1.3869,1.3865,1.39,1.3934,1.3956,1.3964,1.397,1.3971,1.3968,1.3955,1.3921,1.3908,1.3922,1.3944,1.3979,1.4021,1.4055,1.4085,1.4105,1.4112,1.4093,1.407,1.404,1.3996,1.3961,1.3943,1.3946,1.3966,1.3992,1.4025,1.4054,1.4076,1.4093,1.4092,1.4072,1.4063,1.4073,1.4096,1.4122,1.4151,1.4177,1.4195,1.42,1.4194,1.4172,1.4136,1.4099,1.4053,1.4006,1.3973,1.3959,1.3962,1.3984,1.4013,1.4029,1.4047,1.4062,1.4069,1.408,1.4085,1.4105,1.4131,1.4161,1.4194,1.4216,1.4235,1.4238,1.423,1.4201,1.4167,1.4132,1.4089,1.4056,1.4045,1.4051,1.4057,1.4056,1.4048,1.4045,1.4043,1.403,1.4015,1.4005,1.4002,1.4005,1.4014,1.4041,1.4075,1.4098,1.411,1.4099,1.4085,1.405,1.4003,1.3958,1.3913,1.388,1.3879,1.3915,1.3942,1.3964,1.3977,1.3987,1.4008,1.4018,1.4013,1.3985,1.3979,1.4011,1.4053,1.4102,1.4157,1.4216,1.4262,1.4288,1.4294,1.4278,1.4249,1.4208,1.4162,1.4119,1.41,1.4121,1.4138,1.4144,1.4141,1.4138,1.4129,1.4121,1.4091,1.4058,1.4053,1.4086,1.4132,1.4187,1.4248,1.4303,1.4346,1.4375,1.4387,1.437,1.4352,1.4318,1.4285,1.4262,1.4267,1.4318,1.4364,1.4402,1.4433,1.4446,1.4453,1.4453,1.4436,1.4409,1.4401,1.442,1.4461,1.4529,1.4608,1.4682,1.4744,1.4785,1.4798,1.4794,1.4773,1.4741,1.4693,1.4644,1.4622,1.4628,1.4637,1.4633,1.4628,1.4615,1.4604,1.4589,1.4554,1.4515,1.4499,1.4514,1.4552,1.4597,1.4645,1.4683,1.4715,1.4746,1.4758,1.4753,1.4732,1.4691,1.4636,1.4589,1.4553,1.4542,1.455,1.4581,1.4619,1.4657,1.4691,1.4722,1.4731,1.4722,1.4732,1.4767,1.4823,1.4879,1.4929,1.4975,1.5009,1.5028,1.5042,1.5032,1.501,1.498,1.494,1.491,1.4891,1.4884,1.4899,1.4932,1.4977,1.5029,1.508,1.5125,1.5157,1.5183,1.5202,1.5228,1.5266,1.5318,1.5372,1.5423,1.5453,1.5473,1.548,1.5471,1.5454,1.5438,1.5424,1.5415,1.5439,1.5483,1.5522,1.5548,1.5566,1.5587,1.5599,1.5618,1.5633,1.5646,1.5662,1.5684,1.5715,1.577,1.5822,1.5869,1.5903,1.5914,1.5909,1.587,1.5822,1.5769,1.5719,1.5689,1.5686,1.5718,1.5747,1.5772,1.5794,1.5809,1.5826,1.5836,1.5829,1.582,1.5833,1.5879,1.5939,1.602,1.6099,1.6174,1.6236,1.6273,1.6291,1.6283,1.6262,1.6224,1.6187,1.6167,1.618,1.6233,1.6279,1.6322,1.6361,1.639,1.6409,1.6422,1.6412,1.6395,1.6403,1.6449,1.6513,1.6592,1.6659,1.6722,1.6774,1.6808,1.6827,1.6822,1.6811,1.6785,1.6754,1.6721,1.6721,1.6758,1.6794,1.6821,1.6841,1.6853,1.6858,1.6868,1.6858,1.6832,1.6835,1.6865,1.6921,1.6984,1.7052,1.7112,1.7167,1.7198,1.721,1.719,1.7162,1.7124,1.7089,1.7068,1.7075,1.7107,1.713,1.7146,1.7155,1.7158,1.7151,1.7137,1.711,1.7068,1.7048,1.705,1.7077,1.712,1.7163,1.7205,1.7235,1.7252,1.7253,1.7234,1.7196,1.7135,1.7065,1.7011,1.6966,1.6945,1.6953,1.6969,1.6986,1.7002,1.7015,1.7021,1.7007,1.6981,1.6967,1.6988,1.7037,1.7098,1.7153,1.721,1.7262,1.7301,1.7319,1.7317,1.7297,1.7266,1.724,1.722,1.7208,1.7202,1.7217,1.7248,1.7286,1.7319,1.7356,1.7387,1.7417,1.7429,1.7436,1.7447,1.7474,1.7516,1.7548,1.757,1.7584,1.7582,1.7558,1.7521,1.7473,1.7428,1.739,1.7362,1.7367,1.7403,1.7427,1.7439,1.7453,1.7467,1.7479,1.7481,1.7481,1.7481,1.7484,1.7489,1.7496,1.7512,1.752,1.753,1.7538,1.7523,1.75,1.7462,1.7415,1.7357,1.7302,1.7257,1.7252,1.7277,1.7299,1.732,1.7333,1.7334,1.7339,1.734,1.7321,1.7286,1.7272,1.7293,1.735,1.7418,1.7489,1.7557,1.7609,1.7639,1.7655,1.7644,1.762,1.7581,1.7542,1.7514,1.7522,1.7561,1.7599,1.7628,1.7652,1.7671,1.7683,1.7685,1.7671,1.7643,1.7642,1.7673,1.7723,1.7798,1.7877,1.7953,1.8016,1.8053,1.8069,1.8058,1.8045,1.8007,1.7972,1.795,1.796,1.8012,1.8056,1.8089,1.8113,1.8126,1.8129,1.8129,1.8108,1.8065,1.8049,1.8058,1.8092,1.8159,1.8227,1.8294,1.836,1.8394,1.8412,1.8398,1.8377,1.8339,1.8298,1.8273,1.828,1.8319,1.8365,1.8398,1.8419,1.8437,1.8442,1.8441,1.842,1.8384,1.8369,1.8384,1.8435,1.8502,1.8571,1.8633,1.8692,1.8751,1.878,1.8794,1.8786,1.8769,1.8749,1.8732,1.8729,1.8751,1.8789,1.883,1.8867,1.8897,1.8923,1.8936,1.8924,1.8909,1.8921,1.8957,1.9018,1.9089,1.9144,1.9194,1.9234,1.9259,1.9267,1.9252,1.9217,1.9174,1.9145,1.9125,1.9122,1.9134,1.916,1.9194,1.9231,1.9269,1.9301,1.9332,1.9371,1.9406,1.9431,1.9472,1.9528,1.9579,1.9629,1.9674,1.9699,1.971,1.9709,1.9689,1.964,1.9591,1.9549,1.9511,1.9497,1.9515,1.9532,1.954,1.9542,1.9545,1.9537,1.9532,1.9532,1.953,1.9531,1.9552,1.9581,1.9622,1.9662,1.9688,1.9701,1.9708,1.9688,1.9647,1.9579,1.9493,1.9422,1.9373,1.9364,1.9392,1.9415,1.9422,1.9431,1.9439,1.9445,1.9456,1.9447,1.9417,1.9413,1.9449,1.9507,1.9582,1.9655,1.9732,1.9786,1.9823,1.9837,1.983,1.9808,1.9768,1.9735,1.971,1.9714,1.976,1.9798,1.9826,1.9844,1.986,1.9868,1.9872,1.9859,1.9827,1.9818,1.9836,1.9885,1.9953,2.0015,2.0078,2.0125,2.0157,2.0172,2.0159,2.0128,2.0082,2.0043,2.0007,2.0002,2.0032,2.0057,2.0073,2.0067,2.0053,2.0038,2.0023,1.9995,1.996,1.9947,1.9965,2.0005,2.0063,2.0123,2.018,2.0227,2.0243,2.0242,2.022,2.0187,2.0131,2.0069,2.0017,1.9992,2.0007,2.0021,2.0032,2.0027,2.0021,2.0011,1.9999,1.9969,1.9928,1.9917,1.9954,2.0014,2.0086,2.0155,2.0215,2.0269,2.0314,2.0334,2.0332,2.0304,2.0252,2.0213,2.0186,2.0163,2.0172,2.0202,2.0239,2.0262,2.0288,2.0319,2.0335,2.0329,2.0317,2.0317,2.0353,2.0424,2.0488,2.0561,2.0629,2.0685,2.073,2.0755,2.0759,2.073,2.0694,2.0661,2.064,2.0635,2.0642,2.0667,2.0695,2.0732,2.0772,2.0815,2.0836,2.0865,2.0889,2.0914,2.0966,2.1038,2.1109,2.1171,2.1239,2.1299,2.1335,2.1353,2.1358,2.1341,2.1319,2.1324,2.1337,2.1381,2.1447,2.1512,2.1565,2.1614,2.1656,2.1687,2.1706,2.1718,2.1728,2.1743,2.1782,2.1852,2.1931,2.2012,2.208,2.2129,2.2161,2.2181,2.2182,2.2169,2.2164,2.2166,2.2184,2.2243,2.2342,2.243,2.2495,2.2549,2.2586,2.2619,2.264,2.2644,2.2626,2.2636,2.269,2.2777,2.2875,2.2977,2.3073,2.3156,2.3217,2.3262,2.3271,2.3262,2.325,2.3245,2.326,2.3317,2.3404,2.3494,2.3561,2.3609,2.3653,2.3684,2.3704,2.3704,2.3688,2.3705,2.3764,2.3846,2.3938,2.4037,2.412,2.4187,2.4239,2.4271,2.4275,2.4262,2.4235,2.4214,2.4201,2.4229,2.4291,2.4346,2.4381,2.4403,2.4429,2.4448,2.4456,2.4443,2.4416,2.4422,2.4463,2.4532,2.4608,2.4688,2.4761,2.4815,2.4857,2.4879,2.4885,2.4866,2.4839,2.4819,2.4799,2.4812,2.486,2.4908,2.4949,2.497,2.4989,2.5004,2.5019,2.5018,2.5003,2.5006,2.505,2.5128,2.5207,2.5279,2.5343,2.5392,2.5421,2.5433,2.5416,2.5384,2.534,2.5297,2.5268,2.5254,2.5268,2.5301,2.5342,2.5385,2.5429,2.5478,2.5528,2.5561,2.5563,2.5584,2.5641,2.571,2.5779,2.5826,2.5867,2.59,2.5915,2.591,2.5865,2.5805,2.5744,2.5691,2.5646,2.5614,2.5601,2.5605,2.5635,2.5682,2.5735,2.5777,2.5808,2.5843,2.5876,2.5906,2.5939,2.599,2.6036,2.6069,2.6103,2.6121,2.6115,2.6081,2.602,2.5936,2.5863,2.58,2.5748,2.5727,2.5735,2.5742,2.574,2.5732,2.5723,2.5711,2.5692,2.5663,2.5626,2.5605,2.5609,2.5617,2.5621,2.5624,2.5637,2.5627,2.5599,2.5548,2.5468,2.5371,2.528,2.5198,2.5127,2.5086,2.5087,2.508,2.5067,2.505,2.503,2.5003,2.4976,2.4927,2.4863,2.4822,2.4827,2.485,2.4891,2.4928,2.4959,2.4982,2.4985,2.4966,2.492,2.4842,2.475,2.4664,2.459,2.455,2.4541,2.453,2.4513,2.4494,2.4473,2.4449,2.4415,2.436,2.4285,2.4242,2.4247,2.4285,2.4336,2.4391,2.4444,2.4484,2.4503,2.4494,2.445,2.4383,2.4308,2.4238,2.418,2.415,2.4158,2.4159,2.4152,2.4146,2.4134,2.4112,2.408,2.4023,2.3957,2.3919,2.3923,2.3961,2.4012,2.4062,2.4113,2.4143,2.4157,2.4143,2.4107,2.4044,2.3972,2.3897,2.3835,2.3807,2.3815,2.3822,2.3819,2.3802,2.3789,2.3769,2.3752,2.371,2.3655,2.3622,2.3645,2.3693,2.3737,2.3782,2.3827,2.386,2.3877,2.3869,2.3829,2.376,2.3685,2.3614,2.355,2.3509,2.349,2.3493,2.3503,2.352,2.3535,2.3548,2.3557,2.3547,2.3516,2.3501,2.3526,2.3574,2.3621,2.3651,2.3672,2.3685,2.3691,2.3673,2.3625,2.3561,2.3501,2.3456,2.3418,2.3398,2.3396,2.3413,2.3452,2.3496,2.3551,2.3597,2.363,2.365,2.3669,2.3689,2.3729,2.3767,2.3807,2.3833,2.3838,2.3829,2.3808,2.3763,2.3691,2.3621,2.3563,2.3521,2.3492,2.3491,2.3521,2.3551,2.3575,2.359,2.3608,2.3629,2.3647,2.3659,2.3665,2.3684,2.3699,2.3705,2.3707,2.3708,2.3702,2.368,2.3633,2.3562,2.3479,2.3389,2.331,2.3236,2.3175,2.3152,2.3168,2.3193,2.3203,2.3213,2.3217,2.3215,2.3214,2.319,2.3149,2.3135,2.3169,2.3222,2.3284,2.3336,2.3385,2.3419,2.3428,2.3407,2.3353,2.3293,2.3227,2.3167,2.3124,2.3118,2.315,2.3183,2.321,2.3235,2.3262,2.3282,2.3289,2.3278,2.325,2.3254,2.3301,2.3367,2.344,2.3511,2.3572,2.3623,2.3651,2.3659,2.3635,2.3607,2.3572,2.3551,2.3546,2.3573,2.3644,2.3714,2.3764,2.3804,2.3828,2.3846,2.3855,2.3844,2.3826,2.3837,2.3883,2.3942,2.4006,2.4069,2.4127,2.4172,2.4193,2.4194,2.4166,2.4122,2.408,2.404,2.4015,2.4017,2.4066,2.4112,2.4149,2.4176,2.4188,2.4196,2.4192,2.4162,2.4124,2.4117,2.4156,2.4209,2.426,2.4308,2.4353,2.4391,2.4415,2.4412,2.4383,2.434,2.4286,2.4245,2.4201,2.4183,2.418,2.4207,2.4246,2.4295,2.4346,2.4399,2.444,2.4458,2.4466,2.4488,2.4537,2.4607,2.4662,2.4717,2.475,2.4785,2.4803,2.4804,2.4768,2.4716,2.466,2.4618,2.458,2.456,2.4556,2.4575,2.4616,2.4676,2.4726,2.4777,2.4827,2.4878,2.4924,2.4964,2.5011,2.507,2.5132,2.5184,2.5234,2.527,2.5288,2.5287,2.5261,2.5226,2.5197,2.5191,2.5192,2.5213,2.5257,2.5328,2.5387,2.5441,2.5472,2.5501,2.5512,2.5519,2.552,2.5522,2.554,2.5583,2.5621,2.567,2.5718,2.5774,2.5812,2.5824,2.5799,2.5769,2.5744,2.5731,2.5739,2.5771,2.5838,2.5932,2.6022,2.6083,2.6116,2.6145,2.6161,2.6158,2.6132,2.6128,2.6165,2.6241,2.632,2.6399,2.6466,2.6527,2.657,2.657,2.6544,2.6505,2.6463,2.6426,2.6397,2.6388,2.6409,2.6466,2.652,2.6564,2.6596,2.6627,2.665,2.6657,2.6644,2.6648,2.669,2.6758,2.6834,2.691,2.6979,2.7041,2.7077,2.7085,2.7049,2.7001,2.694,2.6893,2.685,2.683,2.6845,2.6892,2.6936,2.697,2.6991,2.7015,2.7033,2.7022,2.6989,2.698,2.6997,2.704,2.7088,2.7139,2.719,2.7231,2.7254,2.7239,2.718,2.7102,2.7022,2.6942,2.6871,2.6813,2.6785,2.6784,2.6783,2.6778,2.6763,2.6734,2.6713,2.6663,2.6593,2.6546,2.6541,2.6564,2.6613,2.6652,2.67,2.6736,2.6754,2.6747,2.67,2.6643,2.6576,2.6512,2.6453,2.6413,2.6395,2.6395,2.6414,2.6444,2.6473,2.6503,2.6521,2.6529,2.6511,2.6515,2.6542,2.659,2.6654,2.6707,2.6766,2.6817,2.685,2.6859,2.6825,2.678,2.6734,2.6699,2.6675,2.6658,2.6656,2.6668,2.6692,2.673,2.6774,2.6816,2.6865,2.6906,2.6947,2.6975,2.7011,2.7052,2.7099,2.7139,2.718,2.7207,2.7221,2.7214,2.7185,2.7144,2.7108,2.7078,2.7061,2.7051,2.7075,2.7129,2.7167,2.72,2.7219,2.723,2.7241,2.7249,2.725,2.725,2.7258,2.7273,2.73,2.7333,2.7358,2.7366,2.7365,2.7339,2.7287,2.7221,2.7152,2.7095,2.7046,2.7022,2.704,2.7093,2.713,2.715,2.7157,2.7148,2.7135,2.7112,2.7074,2.7042,2.7048,2.709,2.717,2.725,2.7336,2.741,2.7476,2.75,2.7472,2.741,2.734,2.7263,2.7198,2.7138,2.7109,2.7119,2.7122,2.7114,2.7098,2.7071,2.7046,2.7008,2.6955,2.6894,2.6857,2.6861,2.6897,2.6941,2.6984,2.7021,2.705,2.7039,2.6994,2.6921,2.6843,2.6765,2.6713,2.6677,2.6679,2.6724,2.6762,2.6788,2.6802,2.6814,2.6822,2.6825,2.6816,2.6807,2.6825,2.6867,2.692,2.6981,2.7042,2.7092,2.7122,2.7129,2.7108,2.7056,2.6999,2.694,2.6887,2.6847,2.6849,2.6875,2.6896,2.6912,2.6922,2.6922,2.6921,2.6922,2.6914,2.6892,2.6904,2.6936,2.7007,2.7055,2.7108,2.7153,2.7187,2.7201,2.7194,2.7158,2.7116,2.7083,2.7057,2.7048,2.7058,2.7098,2.7161,2.7233,2.7303,2.736,2.7417,2.7464,2.7505,2.7534,2.7592,2.7658,2.7729,2.7799,2.785,2.7903,2.7944,2.7968,2.7965,2.794,2.7906,2.7885,2.7863,2.7851,2.7855,2.7875,2.791,2.7952,2.7999,2.8046,2.8088,2.8133,2.8172,2.8217,2.827,2.8323,2.8365,2.8391,2.8417,2.8417,2.8398,2.8352,2.8289,2.8211,2.8127,2.8054,2.7989,2.7936,2.7915,2.7922,2.7925,2.7911,2.7898,2.7877,2.7847,2.782,2.7797,2.78,2.7803,2.7824,2.7842,2.7869,2.789,2.7904,2.7902,2.7883,2.7831,2.7766,2.7691,2.7629,2.7572,2.7538,2.7532,2.7568,2.7598,2.7617,2.7632,2.7646,2.7657,2.7665,2.7653,2.7634,2.7658,2.7713,2.7792,2.7879,2.7965,2.8043,2.8116,2.816,2.8177,2.8168,2.8158,2.8143,2.8137,2.8148,2.8189,2.8275,2.8357,2.8413,2.8459,2.849,2.8519,2.8546,2.8555,2.8554,2.8598,2.8678,2.8779,2.8888,2.8995,2.9092,2.9162,2.9191,2.9183,2.9143,2.9084,2.9027,2.8976,2.8938,2.8934,2.8978,2.9027,2.9066,2.9106,2.9155,2.9206,2.9246,2.9274,2.9287,2.9335,2.9413,2.9497,2.9592,2.9674,2.9759,2.9829,2.9874,2.9894,2.9894,2.9883,2.9874,2.9872,2.9884,2.993,3.003,3.0135,3.0232,3.0333,3.0415,3.0485,3.055,3.0593,3.0638,3.0729,3.0866,3.102,3.118,3.1335,3.1475,3.1601,3.1699,3.1767,3.1814,3.1856,3.1893,3.1937,3.1989,3.2069,3.2172,3.2292,3.2436,3.2574,3.2714,3.2845,3.2971,3.3078,3.3196,3.3353,3.3533,3.3719,3.3902,3.4077,3.4212,3.4328,3.4434,3.4508,3.4571,3.4611,3.4665,3.4711,3.4773,3.4852,3.4949,3.5053,3.5167,3.5297,3.5419,3.5537,3.5639,3.5749,3.5859,3.5992,3.6127,3.6279,3.6436,3.6592,3.6728,3.6843,3.6935,3.6991,3.7033,3.7087,3.7147,3.7217,3.73,3.7404,3.7538,3.7658,3.777,3.7861,3.7936,3.7996,3.8055,3.81,3.814,3.8191,3.8261,3.8329,3.84,3.8467,3.8523,3.8567,3.8571,3.8539,3.8493,3.8462,3.8438,3.8423,3.8435,3.8492,3.8597,3.8692,3.8788,3.8876,3.8959,3.9038,3.9111,3.9166,3.9212,3.9297,3.9429,3.9568,3.9715,3.9862,3.9996,4.0103,4.0158,4.02,4.0217,4.0238,4.0255,4.0281,4.0327,4.0419,4.0554,4.069,4.0801,4.0897,4.0973,4.1046,4.1112,4.1159,4.1199,4.1263,4.1365,4.148,4.1596,4.1694,4.1778,4.1842,4.1868,4.186,4.1824,4.1778,4.1723,4.1669,4.1629,4.1619,4.1657,4.168,4.1692,4.1691,4.1683,4.1673,4.1663,4.1643,4.1607,4.16,4.1632,4.1676,4.174,4.1792,4.1831,4.185,4.1838,4.1788,4.1715,4.164,4.156,4.1492,4.1438,4.1433,4.1469,4.1518,4.1558,4.1595,4.1623,4.1658,4.1694,4.172,4.1744,4.1802,4.1897,4.2004,4.2109,4.2203,4.2288,4.2365,4.2423,4.2451,4.2454,4.245,4.2444,4.2436,4.2431,4.2439,4.2481,4.2541,4.2614,4.2685,4.2751,4.2811,4.2863,4.2895,4.2904,4.2924,4.2965,4.3001,4.3051,4.3093,4.3122,4.3141,4.3123,4.3065,4.2977,4.2874,4.2766,4.2668,4.2579,4.2507,4.2447,4.2406,4.2385,4.2372,4.2359,4.2344,4.2323,4.23,4.2282,4.2261,4.223,4.2214,4.219,4.2165,4.213,4.2082,4.1994,4.1867,4.1721,4.1571,4.1434,4.1311,4.1227,4.118,4.1171,4.1155,4.1128,4.1098,4.1064,4.1034,4.1005,4.0972,4.0945,4.093,4.0939,4.0937,4.0945,4.096,4.098,4.0965,4.0919,4.0821,4.0712,4.0583,4.0455,4.0327,4.0225,4.0161,4.0136,4.0104,4.0049,3.9982,3.9908,3.9832,3.9741,3.964,3.9524,3.9445,3.9407,3.9388,3.9393,3.9401,3.9398,3.9388,3.9354,3.9288,3.9192,3.9096,3.8998,3.8913,3.8838,3.8802,3.8814,3.8826,3.8834,3.883,3.882,3.8813,3.8797,3.8758,3.8704,3.8686,3.869,3.871,3.8738,3.8765,3.8784,3.8784,3.875,3.8685,3.8584,3.8477,3.8369,3.8262,3.8175,3.8129,3.8129,3.8121,3.81,3.8068,3.8033,3.7993,3.794,3.7861,3.7762,3.7686,3.765,3.7635,3.7636,3.763,3.7622,3.7592,3.7531,3.7445,3.7332,3.7216,3.7096,3.7004,3.6928,3.6891,3.6898,3.6915,3.6928,3.6944,3.6962,3.6968,3.6976,3.6963,3.6932,3.694,3.6981,3.7036,3.7092,3.7135,3.7171,3.7184,3.7176,3.7144,3.7084,3.702,3.6951,3.6892,3.6838,3.6803,3.6796,3.6811,3.6847,3.6881,3.6925,3.6962,3.6979,3.6973,3.6954,3.6949,3.6973,3.7006,3.7032,3.7041,3.7029,3.6995,3.6929,3.6833,3.6704,3.656,3.6412,3.627,3.614,3.6016,3.5908,3.5821,3.576,3.5717,3.5679,3.5651,3.5623,3.5592,3.5547,3.5507,3.5469,3.5433,3.5395,3.5359,3.5309,3.5246,3.5166,3.507,3.4959,3.485,3.4739,3.464,3.4558,3.4506,3.4497,3.4492,3.4475,3.4465,3.4449,3.4428,3.4413,3.44,3.4397,3.4405,3.4414,3.442,3.4431,3.4436,3.4434,3.4409,3.4347,3.4263,3.4164,3.4056,3.3951,3.3854,3.3775,3.372,3.3714,3.371,3.3701,3.3691,3.3678,3.3656,3.3631,3.3584,3.3522,3.3485,3.3472,3.3474,3.3486,3.349,3.348,3.3451,3.339,3.3297,3.3176,3.3051,3.2915,3.2778,3.2656,3.2576,3.2537,3.2507,3.2467,3.2427,3.2388,3.2346,3.2297,3.2236,3.2167,3.2135,3.2147,3.2172,3.2212,3.2256,3.2301,3.2327,3.2323,3.2299,3.2239,3.218,3.2117,3.2067,3.2035,3.204,3.2096,3.2144,3.2185,3.2222,3.2252,3.228,3.2305,3.2307,3.2292,3.2307,3.2343,3.2395,3.2458,3.2506,3.2544,3.2561,3.254,3.2486,3.241,3.2326,3.2239,3.2157,3.209,3.2057,3.207,3.2083,3.2091,3.2097,3.2102,3.2117,3.2113,3.2081,3.2047,3.2044,3.2079,3.2122,3.2157,3.2198,3.223,3.2251,3.2249,3.2222,3.2179,3.2126,3.2067,3.2021,3.1976,3.195,3.1946,3.1967,3.2005,3.2053,3.2101,3.2135,3.2172,3.2192,3.2197,3.2221,3.2269,3.2318,3.236,3.241,3.2442,3.2463,3.2458,3.2424,3.2372,3.231,3.2248,3.2207,3.2163,3.2136,3.2121,3.2132,3.2164,3.2207,3.2251,3.2293,3.2337,3.238,3.2431,3.2481,3.2531,3.2579,3.2621,3.2658,3.2691,3.271,3.2698,3.2655,3.2594,3.2531,3.2478,3.244,3.2425,3.2447,3.2498,3.2547,3.2597,3.2645,3.2694,3.2739,3.2788,3.2835,3.289,3.2958,3.3028,3.3083,3.3139,3.3193,3.3232,3.3259,3.3267,3.3249,3.3212,3.3173,3.3141,3.3112,3.3103,3.3129,3.3186,3.3236,3.3271,3.3296,3.3325,3.3344,3.3357,3.3354,3.3334,3.3332,3.3363,3.3401,3.345,3.3503,3.3539,3.3552,3.3526,3.3476,3.3406,3.3331,3.3259,3.3193,3.3146,3.314,3.3181,3.3223,3.3257,3.3286,3.3324,3.3353,3.3383,3.3399,3.3394,3.3411,3.3451,3.3504,3.3556,3.3612,3.3653,3.3688,3.3689,3.3669,3.3626,3.3571,3.3515,3.3465,3.3438,3.345,3.3501,3.3555,3.3597,3.3629,3.3661,3.3682,3.3692,3.3688,3.3679,3.3696,3.3734,3.3777,3.3828,3.3877,3.3919,3.3933,3.3916,3.3874,3.3804,3.3729,3.3648,3.3564,3.3493,3.3459,3.3473,3.348,3.3487,3.3485,3.3478,3.3463,3.3444,3.3404,3.3355,3.3333,3.3345,3.3368,3.3398,3.3417,3.3433,3.3439,3.3421,3.3379,3.3318,3.3246,3.3171,3.3107,3.306,3.3031,3.3038,3.3074,3.3133,3.3203,3.3271,3.3343,3.3408,3.3455,3.348,3.3532,3.3605,3.3673,3.3736,3.3785,3.3837,3.3885,3.3902,3.389,3.3849,3.3803,3.3758,3.3713,3.3676,3.3653,3.3655,3.3682,3.3724,3.3788,3.3861,3.3932,3.4004,3.408,3.416,3.424,3.4324,3.4394,3.4469,3.4538,3.4601,3.464,3.4663,3.4656,3.4629,3.4603,3.459,3.4584,3.4597,3.4641,3.4724,3.4812,3.489,3.4965,3.5031,3.5089,3.5146,3.5206,3.5274,3.5351,3.5437,3.5521,3.5603,3.568,3.5758,3.5822,3.5851,3.5856,3.5839,3.5822,3.5813,3.5813,3.584,3.5907,3.6022,3.6144,3.6261,3.6366,3.6455,3.6535,3.6615,3.6669,3.6713,3.6777,3.686,3.6945,3.7028,3.7107,3.7183,3.7244,3.7269,3.7252,3.7202,3.7152,3.7094,3.704,3.6998,3.6988,3.7017,3.7056,3.7095,3.7133,3.7165,3.7203,3.7237,3.7254,3.7256,3.7282,3.7348,3.7422,3.7497,3.7567,3.7622,3.7664,3.7673,3.7658,3.7618,3.7578,3.7536,3.75,3.748,3.749,3.7539,3.7608,3.7692,3.778,3.7861,3.7935,3.7999,3.8046,3.807,3.8125,3.8199,3.827,3.8336,3.8404,3.8461,3.8512,3.8538,3.8536,3.851,3.8476,3.8447,3.8419,3.841,3.8411,3.8438,3.8501,3.8588,3.8681,3.8776,3.8875,3.8957,3.9014,3.906,3.9124,3.9199,3.9276,3.9345,3.9423,3.9502,3.9561,3.9601,3.9618,3.9614,3.9611,3.9604,3.9604,3.9619,3.9655,3.971,3.9776,3.9862,3.9955,4.0048,4.0134,4.0219,4.0286,4.033,4.0382,4.0441,4.0513,4.0575,4.064,4.0696,4.074,4.0761,4.076,4.0726,4.0683,4.0639,4.0609,4.0583,4.0573,4.0583,4.0617,4.0674,4.0745,4.082,4.0895,4.0964,4.1038,4.1111,4.117,4.1214,4.1253,4.1292,4.1321,4.1346,4.1357,4.1352,4.1319,4.127,4.1231,4.1195,4.1171,4.1153,4.1148,4.1169,4.1207,4.1264,4.132,4.1377,4.1433,4.149,4.1533,4.158,4.1619,4.1656,4.1681,4.17,4.1716,4.1716,4.1697,4.1655,4.1595,4.1513,4.1427,4.1335,4.1257,4.119,4.1148,4.1133,4.1133,4.1142,4.1158,4.1164,4.1165,4.1152,4.112,4.1076,4.1047,4.1042,4.105,4.1071,4.109,4.1106,4.1097,4.1076,4.1018,4.0926,4.0822,4.072,4.063,4.0538,4.0467,4.0428,4.0409,4.0399,4.0393,4.0378,4.0358,4.0323,4.0267,4.0201,4.016,4.0132,4.0114,4.0113,4.0106,4.0078,4.0038,3.9978,3.9895,3.98,3.9705,3.9612,3.953,3.9451,3.9392,3.9361,3.935,3.9355,3.9375,3.9393,3.9407,3.9416,3.9417,3.9401,3.939,3.9394,3.94,3.9403,3.9394,3.9372,3.9334,3.9326,3.931,3.9273,3.9239,3.9203,3.9179,3.9168,3.9165,3.9186,3.9221,3.9266,3.9306,3.9349,3.9386,3.9418,3.944,3.9445,3.9435,3.9415,3.9393,3.9371,3.9354,3.9344,3.9324,3.9306,3.927,3.9228,3.92,3.9173,3.9154,3.9142,3.9137,3.9154,3.9193,3.9246,3.9302,3.9355,3.9407,3.9454,3.9494,3.9519,3.9514,3.9486,3.945,3.9407,3.9358,3.9314,3.9275,3.9223,3.9166,3.911,3.9066,3.9032,3.8998,3.8968,3.8951,3.8941,3.8939,3.8955,3.8971,3.899,3.9005,3.9011,3.9017,3.9021,3.9019,3.9003,3.8974,3.8947,3.8926,3.89,3.8865,3.8825,3.8789,3.8759,3.8723,3.8705,3.8691,3.8686,3.8699,3.8718,3.8765,3.8834,3.8907,3.8984,3.9059,3.9133,3.9194,3.9249,3.9278,3.9278,3.9258,3.9231,3.9207,3.9185,3.9156,3.9108,3.9058,3.9005
9.6449,9.6406,9.6392,9.6362,9.6347,9.6336,9.6329,9.6322,9.6291,9.6266,9.6197,9.6126,9.6125,9.6142,9.6157,9.6188,9.6213,9.6236,9.6226,9.6248,9.6182,9.6094,9.5984,9.5883,9.5783,9.5659,9.5553,9.5451,9.542,9.537,9.5337,9.5293,9.5293,9.5261,9.5246,9.5211,9.516,9.5138,9.513,9.5135,9.5146,9.5149,9.515,9.5171,9.5119,9.5072,9.4969,9.4869,9.4775,9.4663,9.4552,9.4463,9.4388,9.4334,9.4288,9.4245,9.421,9.421,9.4193,9.4134,9.4085,9.4037,9.4069,9.4064,9.4033,9.4031,9.4046,9.404,9.401,9.3943,9.3844,9.3722,9.3611,9.35,9.3395,9.3277,9.32,9.3149,9.3123,9.3044,9.2985,9.2914,9.2853,9.2811,9.2779,9.2738,9.2724,9.2745,9.2742,9.2754,9.2745,9.2724,9.271,9.2674,9.2586,9.2479,9.2364,9.2263,9.2175,9.2072,9.1998,9.1998,9.1998,9.1971,9.1971,9.1971,9.1991,9.2,9.2004,9.2036,9.2085,9.2172,9.2252,9.2291,9.232,9.2345,9.2355,9.237,9.2333,9.2262,9.2237,9.2209,9.2146,9.2111,9.2052,9.2011,9.197,9.1968,9.1953,9.1955,9.1959,9.194,9.189,9.1862,9.1836,9.1812,9.1819,9.1801,9.1782,9.1753,9.1689,9.1576,9.143,9.1305,9.1152,9.0983,9.0881,9.0757,9.0636,9.0534,9.0427,9.0356,9.031,9.0244,9.0184,9.009,9.0019,8.9958,8.9904,8.9842,8.9781,8.9718,8.9679,8.9595,8.9514,8.9366,8.9215,8.9048,8.8884,8.8746,8.8626,8.8506,8.8398,8.8325,8.8274,8.8207,8.8124,8.8057,8.8003,8.7953,8.7925,8.7907,8.7902,8.7917,8.7893,8.7884,8.7902,8.791,8.7839,8.7734,8.7613,8.7488,8.7343,8.7185,8.7023,8.691,8.6819,8.6743,8.6677,8.6587,8.6518,8.6438,8.6345,8.6253,8.6136,8.6046,8.5967,8.5912,8.5874,8.5813,8.5803,8.58,8.5705,8.5607,8.5477,8.5346,8.5211,8.5067,8.4944,8.4808,8.4742,8.472,8.4735,8.4727,8.4698,8.4686,8.4654,8.4657,8.4604,8.4571,8.456,8.4558,8.4519,8.4488,8.4444,8.4405,8.4363,8.4282,8.4172,8.4044,8.3929,8.3804,8.3673,8.3543,8.3478,8.3456,8.351,8.3514,8.3507,8.3484,8.3476,8.3469,8.3439,8.3418,8.3382,8.3369,8.3351,8.329,8.3254,8.326,8.3255,8.3221,8.309,8.2983,8.2883,8.2764,8.2635,8.2517,8.2445,8.2446,8.2492,8.2525,8.2549,8.2581,8.2606,8.2657,8.266,8.2695,8.272,8.2785,8.2837,8.2889,8.2943,8.2981,8.301,8.3013,8.2953,8.2859,8.2796,8.27,8.2622,8.2564,8.2509,8.2486,8.2521,8.2592,8.267,8.2757,8.2813,8.2902,8.2972,8.3011,8.3101,8.3204,8.3307,8.3372,8.3464,8.3559,8.3642,8.3702,8.3725,8.3699,8.3673,8.3652,8.3641,8.3635,8.3634,8.362,8.3652,8.372,8.3785,8.3813,8.3839,8.3805,8.3808,8.3815,8.3869,8.3909,8.3947,8.3985,8.4005,8.4029,8.4088,8.4075,8.3987,8.3912,8.3762,8.3628,8.3507,8.3421,8.3391,8.3407,8.3434,8.3426,8.3454,8.347,8.3435,8.3423,8.3434,8.3406,8.34,8.3408,8.3385,8.3378,8.3415,8.3479,8.3513,8.3502,8.3475,8.3415,8.3364,8.331,8.3234,8.3226,8.3241,8.3343,8.3446,8.3537,8.3643,8.3755,8.383,8.3881,8.3936,8.3983,8.4057,8.4188,8.4335,8.448,8.4635,8.4794,8.4928,8.4985,8.5021,8.5021,8.5055,8.5073,8.5092,8.5145,8.5262,8.5442,8.5637,8.585,8.6036,8.6234,8.6455,8.6619,8.6781,8.6949,8.7162,8.7422,8.7652,8.7874,8.809,8.8348,8.8607,8.8805,8.8963,8.9103,8.9241,8.9381,8.9511,8.9615,8.9818,9.0006,9.0219,9.0423,9.0655,9.0882,9.1104,9.1304,9.149,9.1656,9.1838,9.2094,9.2333,9.2596,9.2862,9.3078,9.328,9.3443,9.3566,9.3665,9.3788,9.3915,9.4058,9.42,9.4393,9.4621,9.4853,9.5073,9.525,9.545,9.563,9.5811,9.5965,9.6075,9.6177,9.635,9.6546,9.6729,9.6913,9.7068,9.7185,9.7247,9.7316,9.7361,9.7392,9.7444,9.7485,9.7509,9.7547,9.7609,9.7692,9.7809,9.7926,9.8046,9.8183,9.8342,9.8468,9.855,9.8639,9.8775,9.8895,9.8987,9.9083,9.9166,9.9236,9.925,9.9225,9.9192,9.9161,9.9131,9.9097,9.9072,9.9016,9.9025,9.9047,9.9111,9.9149,9.9241,9.9316,9.9385,9.9439,9.95,9.9582,9.9682,9.9757,9.9809,9.9899,9.9925,9.993,9.9915,9.9823,9.9738,9.9646,9.9602,9.9566,9.955,9.9573,9.9599,9.965,9.9721,9.9786,9.9839,9.984,9.9861,9.989,9.993,9.9985,10.006,10.009,10.015,10.024,10.036,10.045,10.047,10.048,10.047,10.045,10.043,10.04,10.042,10.045,10.051,10.065,10.072,10.079,10.09,10.098,10.105,10.11,10.113,10.12,10.131,10.14,10.153,10.165,10.178,10.186,10.192,10.194,10.194,10.197,10.198,10.197,10.194,10.197,10.206,10.215,10.224,10.228,10.231,10.232,10.233,10.232,10.227,10.225,10.229,10.234,10.236,10.242,10.25,10.254,10.255,10.249,10.239,10.229,10.217,10.203,10.191,10.184,10.183,10.182,10.182,10.181,10.177,10.171,10.163,10.154,10.142,10.135,10.13,10.127,10.121,10.115,10.108,10.099,10.085,10.068,10.047,10.029,10.013,9.996,9.9771,9.9632,9.958,9.9529,9.9471,9.939,9.933,9.9215,9.9124,9.8981,9.885,9.8754,9.8683,9.862,9.8551,9.8472,9.8406,9.8319,9.8174,9.7996,9.7755,9.7551,9.7297,9.7075,9.6867,9.6675,9.6525,9.6407,9.6316,9.6213,9.615,9.6043,9.5935,9.5805,9.566,9.553,9.5446,9.5402,9.5315,9.5254,9.5154,9.505,9.4931,9.476,9.4589,9.4384,9.421,9.4027,9.3877,9.3769,9.3702,9.3641,9.3551,9.3501,9.3487,9.3483,9.3498,9.3503,9.3516,9.3542,9.3594,9.3649,9.3718,9.3757,9.3777,9.3768,9.3755,9.3697,9.3609,9.3566,9.3517,9.3486,9.3449,9.3464,9.351,9.3584,9.3635,9.3637,9.3655,9.3625,9.3582,9.358,9.3563,9.3601,9.3651,9.3705,9.3744,9.3773,9.3762,9.3756,9.3689,9.3568,9.3402,9.3281,9.316,9.3011,9.2934,9.287,9.2882,9.29,9.2881,9.284,9.281,9.2731,9.2606,9.2464,9.2322,9.2215,9.2107,9.2015,9.1981,9.1969,9.1917,9.1847,9.1719,9.1549,9.1305,9.112,9.0905,9.0679,9.0488,9.0316,9.0243,9.0116,8.9986,8.9842,8.968,8.9527,8.9339,8.9121,8.8933,8.8755,8.8664,8.8583,8.8482,8.84,8.832,8.8206,8.8042,8.7829,8.7629,8.7414,8.72,8.7005,8.68,8.6653,8.6565,8.6508,8.6384,8.625,8.6141,8.5998,8.5854,8.5675,8.5485,8.533,8.5221,8.5184,8.5147,8.5114,8.5063,8.5,8.4886,8.4748,8.4566,8.437,8.4195,8.4011,8.384,8.3722,8.3643,8.355,8.3471,8.3364,8.3304,8.3235,8.3116,8.2994,8.2883,8.2788,8.2747,8.2702,8.2666,8.2657,8.2619,8.2542,8.2447,8.2278,8.2093,8.1921,8.1742,8.1571,8.1439,8.133,8.1264,8.1214,8.1185,8.1158,8.115,8.1158,8.1155,8.1123,8.1046,8.1018,8.0995,8.0986,8.094,8.0934,8.0931,8.0908,8.0877,8.081,8.0719,8.0592,8.0465,8.0376,8.0297,8.0228,8.0203,8.0191,8.0193,8.0204,8.0221,8.0231,8.0216,8.0216,8.0221,8.0245,8.0285,8.0326,8.0339,8.0348,8.0355,8.0314,8.0275,8.0223,8.0158,8.0081,8.0038,8.0038,8.0063,8.0142,8.0241,8.0374,8.0464,8.0578,8.0683,8.0763,8.0805,8.0844,8.0874,8.0954,8.1115,8.1248,8.1343,8.1429,8.1475,8.1518,8.1525,8.1517,8.1456,8.1405,8.132,8.1259,8.1202,8.1195,8.1215,8.1265,8.1313,8.1288,8.1284,8.1252,8.1218,8.1148,8.1067,8.1038,8.1114,8.1224,8.1352,8.1528,8.1682,8.182,8.1911,8.196,8.1953,8.1975,8.1959,8.1976,8.2046,8.2119,8.2264,8.2454,8.2648,8.2794,8.2936,8.3062,8.316,8.3236,8.3287,8.3379,8.354,8.3714,8.3886,8.4077,8.4269,8.4442,8.4586,8.4689,8.4796,8.4889,8.4955,8.5026,8.5131,8.5269,8.5471,8.5679,8.5914,8.6152,8.6373,8.6571,8.6734,8.6883,8.7021,8.7197,8.7392,8.76,8.7789,8.8022,8.8231,8.8423,8.8532,8.8608,8.8639,8.8685,8.8725,8.8765,8.8818,8.8915,8.9061,8.9192,8.9283,8.9385,8.9448,8.9518,8.9563,8.9598,8.9618,8.9654,8.9781,8.9903,9.003,9.0132,9.0255,9.0345,9.0409,9.042,9.0406,9.0349,9.0307,9.0273,9.0251,9.0253,9.0311,9.0349,9.0405,9.0479,9.0522,9.059,9.0614,9.06,9.0563,9.0593,9.0652,9.0761,9.0842,9.0916,9.1008,9.1062,9.1088,9.1111,9.1065,9.1012,9.0989,9.0946,9.0933,9.0937,9.0938,9.098,9.0996,9.1043,9.1083,9.1114,9.1137,9.1123,9.1096,9.1079,9.1107,9.1107,9.1106,9.1097,9.1058,9.0989,9.086,9.0708,9.056,9.0415,9.0315,9.0218,9.0136,9.0107,9.0115,9.0124,9.0114,9.008,9.0055,8.9989,8.9915,8.9826,8.9761,8.972,8.9696,8.9674,8.9676,8.9633,8.9603,8.9537,8.9434,8.9294,8.9122,8.8943,8.8755,8.8626,8.8514,8.8465,8.8433,8.838,8.8323,8.825,8.8164,8.8061,8.7911,8.7728,8.7578,8.7458,8.7359,8.7283,8.7211,8.7182,8.715,8.7097,8.7022,8.6867,8.6669,8.6457,8.6239,8.6025,8.5848,8.5719,8.5633,8.5548,8.548,8.5391,8.5287,8.5167,8.5043,8.4882,8.4747,8.4628,8.4553,8.4557,8.4554,8.4583,8.4627,8.4635,8.4613,8.4518,8.4355,8.4207,8.4057,8.3895,8.3772,8.3673,8.3639,8.3577,8.3493,8.3357,8.3227,8.3083,8.2939,8.2803,8.2625,8.2428,8.2283,8.2183,8.2087,8.2009,8.1915,8.1835,8.1708,8.1545,8.134,8.1142,8.0927,8.0735,8.0563,8.0411,8.0321,8.0213,8.0068,7.9932,7.9758,7.9578,7.9385,7.9162,7.8907,7.8701,7.8528,7.8348,7.822,7.8095,7.8,7.7872,7.7707,7.7504,7.7271,7.7063,7.6873,7.665,7.6487,7.6361,7.6271,7.6202,7.615,7.6099,7.6062,7.598,7.5883,7.5736,7.5583,7.5488,7.5467,7.5465,7.5489,7.5488,7.5505,7.549,7.5447,7.5365,7.5275,7.5165,7.5038,7.4962,7.489,7.4851,7.4835,7.4836,7.4815,7.4816,7.4825,7.4823,7.4836,7.4798,7.475,7.475,7.4765,7.479,7.4832,7.4857,7.4889,7.492,7.4919,7.4869,7.4777,7.468,7.458,7.4499,7.4427,7.4406,7.4387,7.4384,7.4401,7.4411,7.4429,7.4455,7.4456,7.446,7.446,7.4471,7.4555,7.461,7.4699,7.4807,7.49,7.4999,7.5085,7.5145,7.515,7.5175,7.5164,7.5166,7.5201,7.5276,7.5367,7.5435,7.5498,7.5531,7.556,7.5579,7.5566,7.5545,7.5477,7.5435,7.544,7.547,7.5529,7.56,7.5686,7.5784,7.5867,7.5864,7.582,7.5765,7.5715,7.5707,7.5688,7.5738,7.5803,7.5866,7.5923,7.5959,7.6008,7.6028,7.6032,7.5994,7.5958,7.5978,7.6011,7.6037,7.6099,7.6136,7.6227,7.6278,7.6273,7.6209,7.615,7.6054,7.5973,7.5898,7.5825,7.5798,7.5793,7.5827,7.5858,7.5892,7.5942,7.596,7.5985,7.5937,7.5902,7.5892,7.5888,7.5927,7.5997,7.61,7.6197,7.6305,7.6341,7.6337,7.6292,7.6213,7.6137,7.6052,7.5958,7.5947,7.5977,7.6015,7.5997,7.5985,7.5923,7.5852,7.5784,7.5676,7.5544,7.5457,7.5442,7.547,7.547,7.5512,7.5519,7.5499,7.5472,7.5432,7.5348,7.5235,7.5145,7.506,7.4993,7.4956,7.4935,7.4895,7.4909,7.4898,7.4905,7.4888,7.4882,7.4849,7.4746,7.4689,7.4733,7.4762,7.4832,7.4934,7.5004,7.5058,7.5119,7.5146,7.512,7.5095,7.5058,7.5021,7.4997,7.5008,7.5055,7.5103,7.5152,7.517,7.5198,7.5233,7.5209,7.5178,7.5163,7.514,7.5174,7.5229,7.5269,7.5361,7.5452,7.5568,7.5643,7.5704,7.567,7.5634,7.5589,7.5547,7.5541,7.555,7.5605,7.5661,7.5683,7.5691,7.5669,7.5621,7.5551,7.5472,7.5358,7.5301,7.5306,7.5296,7.5296,7.5336,7.533,7.5359,7.5347,7.5297,7.5208,7.5093,7.4998,7.4905,7.4828,7.478,7.4806,7.4804,7.4802,7.4781,7.4751,7.4721,7.4708,7.4639,7.46,7.4572,7.4578,7.4614,7.4629,7.4661,7.4703,7.474,7.4747,7.4764,7.4708,7.4657,7.4582,7.449,7.4398,7.4372,7.4383,7.4375,7.4375,7.4348,7.4334,7.4268,7.4206,7.4122,7.4083,7.4103,7.4168,7.4268,7.4333,7.4434,7.455,7.463,7.4679,7.4682,7.4636,7.4627,7.4578,7.4544,7.4533,7.4575,7.463,7.4697,7.4709,7.4738,7.4747,7.4704,7.4692,7.4643,7.4576,7.4545,7.4559,7.4624,7.4693,7.4793,7.4888,7.499,7.5059,7.5103,7.5125,7.5165,7.5177,7.5205,7.5221,7.5312,7.5439,7.5571,7.5654,7.5717,7.5782,7.5809,7.5858,7.5871,7.5886,7.5898,7.5963,7.6059,7.6137,7.6205,7.6272,7.6357,7.6379,7.6404,7.6403,7.6395,7.6363,7.6303,7.6275,7.6254,7.6243,7.6236,7.6276,7.6305,7.6327,7.6316,7.6325,7.6264,7.6152,7.6074,7.6106,7.6156,7.6235,7.6301,7.6357,7.6411,7.6442,7.6456,7.641,7.6375,7.6366,7.6346,7.6353,7.6379,7.6412,7.6456,7.6478,7.6543,7.6577,7.6579,7.6548,7.6508,7.6466,7.6473,7.6481,7.654,7.6572,7.6627,7.6662,7.6678,7.6715,7.6691,7.66,7.6537,7.6472,7.6396,7.635,7.6359,7.6412,7.6434,7.6437,7.6433,7.6389,7.6364,7.6303,7.6256,7.6192,7.6197,7.6226,7.6266,7.631,7.638,7.6474,7.6516,7.6537,7.6545,7.6484,7.6394,7.6319,7.6229,7.6155,7.6121,7.6129,7.612,7.612,7.6103,7.6066,7.6045,7.5977,7.5888,7.5757,7.5689,7.5641,7.5681,7.5769,7.5881,7.6004,7.6133,7.624,7.6291,7.6268,7.6248,7.6212,7.6136,7.6085,7.6075,7.6131,7.6208,7.6261,7.6297,7.6319,7.6335,7.6325,7.6306,7.625,7.6229,7.6245,7.6306,7.641,7.6513,7.6553,7.6604,7.6627,7.6618,7.6532,7.6429,7.6344,7.626,7.6181,7.6114,7.6138,7.6133,7.611,7.6056,7.6007,7.5936,7.5867,7.5739,7.5608,7.5491,7.5433,7.5423,7.5415,7.5442,7.5476,7.5461,7.5433,7.5364,7.522,7.5089,7.4989,7.4877,7.4765,7.4676,7.4641,7.4655,7.4679,7.4636,7.4605,7.4561,7.4441,7.4267,7.4098,7.396,7.3931,7.3917,7.3937,7.3999,7.4042,7.4074,7.4114,7.4113,7.4069,7.3993,7.3926,7.382,7.3723,7.366,7.3571,7.3505,7.3421,7.3356,7.3305,7.3205,7.3116,7.2968,7.2826,7.2702,7.2642,7.2646,7.2669,7.2681,7.2671,7.2666,7.2635,7.2567,7.2446,7.2291,7.2148,7.2041,7.1931,7.1814,7.1741,7.1657,7.1579,7.1502,7.1434,7.1339,7.1226,7.1114,7.1029,7.0961,7.0892,7.0854,7.0835,7.0842,7.0819,7.083,7.0813,7.076,7.0668,7.0534,7.04,7.028,7.0181,7.0105,7.0062,7.0027,6.9998,6.9943,6.9885,6.9818,6.974,6.9656,6.9575,6.9505,6.9499,6.9486,6.9485,6.9524,6.9578,6.9598,6.9575,6.9516,6.9398,6.9256,6.914,6.9009,6.8872,6.8818,6.88,6.8791,6.8765,6.8693,6.863,6.8551,6.8478,6.8338,6.8157,6.8006,6.7944,6.7865,6.7859,6.7829,6.7843,6.7806,6.773,6.7608,6.746,6.7353,6.7214,6.7072,6.6942,6.6882,6.6861,6.6832,6.6802,6.6759,6.6715,6.6642,6.6551,6.6415,6.6272,6.615,6.607,6.6031,6.6026,6.602,6.6055,6.609,6.6099,6.6022,6.5935,6.5804,6.5656,6.5521,6.537,6.5251,6.5165,6.5079,6.4998,6.4918,6.4848,6.4747,6.4665,6.4542,6.4384,6.4214,6.4132,6.4098,6.4091,6.4095,6.4088,6.4067,6.4019,6.3959,6.3887,6.3806,6.3671,6.356,6.3498,6.3458,6.3446,6.3405,6.3341,6.3296,6.3301,6.3287,6.3248,6.32,6.31,6.3039,6.3,6.3051,6.3063,6.3096,6.3143,6.3172,6.3146,6.312,6.3017,6.2876,6.2745,6.2622,6.2497,6.2431,6.241,6.2373,6.2375,6.2379,6.2367,6.2321,6.2276,6.2225,6.2175,6.2107,6.2024,6.1999,6.1989,6.1956,6.1972,6.1992,6.2024,6.2044,6.2003,6.192,6.1814,6.1705,6.1623,6.1549,6.1481,6.1413,6.1369,6.1339,6.127,6.1216,6.1172,6.1087,6.1055,6.1028,6.1049,6.107,6.107,6.1106,6.1117,6.1152,6.1104,6.1045,6.0968,6.0857,6.0714,6.0607,6.0515,6.0464,6.0474,6.0491,6.0503,6.051,6.0517,6.0521,6.0463,6.0445,6.0411,6.0393,6.0402,6.0454,6.053,6.0584,6.0656,6.0713,6.0735,6.0731,6.0701,6.0645,6.0602,6.0536,6.0505,6.0477,6.0513,6.057,6.0594,6.064,6.0655,6.0719,6.0734,6.0739,6.0726,6.0765,6.0829,6.0903,6.1002,6.1089,6.1151,6.1204,6.1254,6.1287,6.1269,6.1224,6.1187,6.1147,6.1125,6.116,6.1261,6.1375,6.1494,6.1596,6.1683,6.1747,6.1819,6.1858,6.1864,6.1925,6.2013,6.214,6.2265,6.2406,6.2525,6.2661,6.2784,6.2878,6.2915,6.2978,6.3006,6.3058,6.3079,6.3126,6.3244,6.3392,6.3525,6.3611,6.3726,6.3814,6.3882,6.392,6.3945,6.4015,6.4095,6.42,6.4299,6.4446,6.4577,6.4735,6.4822,6.4894,6.4941,6.4955,6.497,6.4981,6.4968,6.4991,6.5072,6.5234,6.5356,6.5484,6.5581,6.5634,6.5697,6.5693,6.5725,6.5757,6.5842,6.5981,6.6108,6.6285,6.6451,6.66,6.6734,6.6857,6.6916,6.6943,6.6948,6.6944,6.6964,6.6998,6.7056,6.7126,6.7187,6.7253,6.7355,6.7397,6.7408,6.7392,6.7363,6.7358,6.7432,6.7496,6.7493,6.7529,6.7556,6.7592,6.7632,6.7591,6.7544,6.7445,6.7392,6.7367,6.7347,6.7334,6.7331,6.7315,6.7369,6.7373,6.7383,6.736,6.7327,6.7245,6.7143,6.7069,6.7052,6.7048,6.7078,6.7102,6.7134,6.7144,6.714,6.7125,6.7121,6.7105,6.7111,6.7119,6.7149,6.7202,6.7184,6.7154,6.7124,6.7071,6.7036,6.6965,6.6876,6.6766,6.6676,6.6622,6.6561,6.6546,6.6553,6.6557,6.6547,6.6521,6.6492,6.6447,6.6388,6.6296,6.622,6.6162,6.6143,6.6131,6.614,6.6136,6.6081,6.6019,6.5962,6.5843,6.5725,6.5586,6.5427,6.5306,6.5191,6.5132,6.5115,6.5116,6.5123,6.51,6.5057,6.5,6.4935,6.4798,6.4675,6.4592,6.4512,6.4486,6.4431,6.4377,6.4298,6.4211,6.4081,6.3969,6.3823,6.3655,6.349,6.3336,6.3266,6.3195,6.319,6.317,6.3157,6.3136,6.3098,6.3016,6.291,6.2817,6.2725,6.2637,6.2612,6.2606,6.2593,6.2546,6.2498,6.247,6.2404,6.2332,6.224,6.2112,6.1958,6.1828,6.1702,6.1659,6.1647,6.1642,6.1641,6.1602,6.1558,6.151,6.1433,6.1358,6.1284,6.122,6.1192,6.1191,6.1163,6.1127,6.1062,6.0974,6.0878,6.0765,6.0631,6.051,6.0351,6.017,6.0047,6.0015,5.9996,5.996,5.9967,5.9953,5.9918,5.985,5.9772,5.9722,5.9659,5.9584,5.9538,5.9464,5.9409,5.935,5.9331,5.9284,5.9216,5.9134,5.9038,5.891,5.8758,5.8595,5.8485,5.8407,5.836,5.8364,5.8367,5.8403,5.8394,5.8354,5.8307,5.8195,5.8087,5.796,5.7828,5.7729,5.7639,5.7538,5.7475,5.7418,5.734,5.7268,5.716,5.7045,5.6913,5.6825,5.68,5.6767,5.6731,5.668,5.6657,5.6611,5.6552,5.6491,5.641,5.6329,5.6237,5.614,5.6101,5.6066,5.6015,5.5979,5.5936,5.5873,5.5779,5.5677,5.5558,5.546,5.54,5.5337,5.5224,5.5178,5.5204,5.5243,5.5253,5.5306,5.5322,5.5318,5.5249,5.5157,5.5041,5.4984,5.4912,5.4902,5.4847,5.475,5.4652,5.4544,5.4402,5.4293,5.4163,5.399,5.3889,5.3822,5.3809,5.3839,5.3862,5.3912,5.3953,5.398,5.3989,5.3994,5.3989,5.3931,5.3881,5.3838,5.385,5.3904,5.3935,5.3915,5.3877,5.3809,5.374,5.3622,5.3484,5.3356,5.3266,5.3199,5.3187,5.3222,5.3289,5.3446,5.3576,5.3687,5.3754,5.38,5.386,5.3867,5.3834,5.3817,5.3852,5.389,5.3959,5.3983,5.3949,5.3931,5.3861,5.3783,5.3681,5.3534,5.3419,5.3328,5.3268,5.3276,5.3295,5.3341,5.3415,5.3478,5.3525,5.3562,5.3556,5.3533,5.3514,5.3473,5.3448,5.3429,5.3389,5.3318,5.3251,5.3129,5.2987,5.2861,5.2672,5.2478,5.2305,5.2185,5.2102,5.1991,5.1937,5.187,5.1839,5.1803,5.1765,5.1714,5.1685,5.1602,5.1518,5.1437,5.1352,5.1287,5.1217,5.1104,5.1015,5.0919,5.0788,5.0636,5.0423,5.0207,5.0051,4.9927,4.9842,4.9766,4.9768,4.9739,4.977,4.9788,4.9785,4.9775,4.9745,4.9644,4.9563,4.9516,4.9423,4.9333,4.923,4.9144,4.9048,4.8917,4.8779,4.8632,4.846,4.8308,4.8225,4.8156,4.806,4.8008,4.7997,4.8003,4.8035,4.8109,4.8184,4.8197,4.8225,4.8181,4.8157,4.8109,4.8083,4.802,4.7974,4.7941,4.7873,4.782,4.7773,4.771,4.7633,4.7557,4.75,4.748,4.7435,4.7419,4.7473,4.7506,4.7572,4.7634,4.771,4.777,4.7755,4.7719,4.768,4.7697,4.7712,4.774,4.7769,4.7803,4.7785,4.775,4.7722,4.7651,4.7545,4.7422,4.7336,4.7237,4.7181,4.7185,4.7249,4.7306,4.7329,4.7344,4.7339,4.7341,4.7381,4.7405,4.7342,4.7312,4.7299,4.73,4.7303,4.7314,4.7298,4.7268,4.7212,4.7109,4.7005,4.6881,4.6837,4.6832,4.6846,4.6903,4.6972,4.7061,4.7116,4.7171,4.7182,4.7153,4.7123,4.7068,4.7015,4.697,4.6943,4.6952,4.6964,4.6926,4.6913,4.6863,4.6817,4.6751,4.6617,4.6467,4.6317,4.6224,4.6157,4.6132,4.6144,4.6217,4.6292,4.633,4.633,4.6335,4.6325,4.6291,4.6248,4.6167,4.6165,4.6159,4.614,4.6083,4.6004,4.5932,4.5846,4.5696,4.5528,4.5383,4.5245,4.5142,4.5125,4.5104,4.5113,4.513,4.5145,4.5158,4.5172,4.5202,4.5215,4.5196,4.5194,4.5154,4.5137,4.5126,4.5081,4.5009,4.4944,4.485,4.4713,4.4561,4.4396,4.4235,4.4111,4.4048,4.3999,4.4026,4.4085,4.4152,4.4223,4.4289,4.4321,4.4338,4.4326,4.4312,4.4277,4.4271,4.4248,4.4227,4.4213,4.4189,4.4115,4.4041,4.3936,4.3824,4.3716,4.3613,4.3534,4.3489,4.3449,4.3445,4.3512,4.3566,4.3646,4.3689,4.3699,4.37,4.3691,4.3711,4.3656,4.364,4.3613,4.3608,4.3613,4.358,4.3498,4.3403,4.3277,4.3129,4.301,4.2905,4.2818,4.2752,4.2711,4.2671,4.2709,4.2752,4.2794,4.2819,4.2795,4.2776,4.2735,4.2698,4.2624,4.2583,4.2525,4.2489,4.2425,4.239,4.2274,4.2178,4.2066,4.196,4.1854,4.1804,4.1752,4.1776,4.1784,4.1797,4.1821,4.1875,4.1924,4.1946,4.1944,4.1939,4.1923,4.1866,4.1757,4.1665,4.1613,4.1603,4.1605,4.1566,4.1511,4.1469,4.1399,4.1312,4.1229,4.1169,4.1107,4.1043,4.1053,4.1089,4.1161,4.1238,4.1346,4.1429,4.1467,4.1535,4.1591,4.1593,4.1554,4.153,4.1563,4.1649,4.174,4.1783,4.1782,4.1757,4.1758,4.172,4.1674,4.163,4.1602,4.1603,4.1642,4.1688,4.1805,4.1913,4.2004,4.2062,4.2054,4.2051,4.2045,4.1988,4.1957,4.1895,4.187,4.1893,4.1909,4.1939,4.1954,4.1959,4.1973,4.1969,4.1969,4.1968,4.1982,4.2067,4.2153,4.2281,4.2401,4.2513,4.2654,4.2797,4.2893,4.2956,4.3014,4.3074,4.3114,4.3081,4.3076,4.3084,4.3139,4.3154,4.3163,4.3167,4.3114,4.3065,4.2957,4.2853,4.2769,4.2741,4.2742,4.2782,4.2844,4.295,4.3074,4.3154,4.3233,4.3305,4.3305,4.3306,4.3319,4.3367,4.3397,4.3429,4.3484,4.3513,4.3548,4.3568,4.3585,4.3565,4.3499,4.3444,4.3434,4.3435,4.3465,4.3533,4.3664,4.3841,4.3985,4.4128,4.4235,4.4296,4.4375,4.4406,4.4413,4.4417,4.4455,4.4506,4.4566,4.4607,4.4619,4.464,4.4634,4.4615,4.4604,4.4582,4.4574,4.4599,4.4668,4.4732,4.4835,4.4954,4.5084,4.5154,4.5217,4.5258,4.5282,4.5255,4.5204,4.5159,4.5168,4.5247,4.5312,4.536,4.5364,4.5358,4.5356,4.534,4.529,4.5233,4.5185,4.5215,4.5279,4.5366,4.5456,4.5604,4.5747,4.5864,4.5979,4.6063,4.6149,4.6236,4.628,4.633,4.6391,4.6495,4.6565,4.6616,4.6649,4.6662,4.6683,4.6657,4.6642,4.6582,4.6561,4.6558,4.6585,4.6651,4.6721,4.6823,4.6883,4.6912,4.6928,4.6886,4.6887,4.6887,4.6882,4.6885,4.6914,4.6962,4.6983,4.6962,4.6937,4.6926,4.6892,4.6853,4.6785,4.6687,4.6581,4.6531,4.6512,4.6457,4.6453,4.6497,4.6506,4.6499,4.6485,4.6459,4.6416,4.6355,4.6294,4.625,4.6228,4.6215,4.6208,4.6184,4.6128,4.6085,4.6034,4.5966,4.5872,4.5724,4.5584,4.5515,4.5434,4.54,4.5364,4.5342,4.5335,4.5339,4.5302,4.5243,4.5164,4.5087,4.4977,4.487,4.4797,4.4714,4.4689,4.4646,4.4622,4.459,4.4561,4.4516,4.4455,4.4364,4.4284,4.4239,4.4159,4.4099,4.4053,4.4054,4.4045,4.404,4.3995,4.3904,4.3794,4.3665,4.355,4.3455,4.3351,4.322,4.314,4.308,4.3028,4.2967,4.2877,4.2816,4.2728,4.2609,4.2505,4.2454,4.2399,4.2341,4.2347,4.2361,4.24,4.2423,4.2433,4.2416,4.2372,4.2296,4.2203,4.2103,4.2026,4.1975,4.1903,4.1842,4.1788,4.1746,4.1677,4.1575,4.1515,4.1492,4.1473,4.1482,4.1475,4.1468,4.1491,4.1546,4.1587,4.1597,4.1585,4.1569,4.1506,4.1431,4.1304,4.1163,4.1103,4.1084,4.1079,4.1081,4.1006,4.0942,4.0877,4.0772,4.0662,4.0534,4.0436,4.0405,4.041,4.046,4.0554,4.0619,4.0679,4.0731,4.0744,4.073,4.0685,4.0614,4.053,4.0446,4.0395,4.0395,4.0371,4.0356,4.0339,4.0327,4.0263,4.021,4.0094,3.9953,3.9854,3.9795,3.9792,3.9781,3.9784,3.9829,3.9849,3.9827,3.981,3.9766,3.9737,3.967,3.9605,3.9468,3.9354,3.9292,3.9221,3.9168,3.9053,3.8944,3.8809,3.8671,3.8527,3.8366,3.8239,3.8129,3.8056,3.8016,3.8002,3.8014,3.8017,3.7995,3.792,3.7821,3.7744,3.7632,3.7518,3.7365,3.7259,3.7166,3.7094,3.705,3.6952,3.6836,3.6711,3.6567,3.6424,3.628,3.6171,3.609,3.6027,3.5967,3.5933,3.5934,3.5932,3.5931,3.5904,3.581,3.5725,3.5655,3.5536,3.5396,3.5261,3.5155,3.5084,3.5028,3.4956,3.4866,3.4784,3.4667,3.4522,3.4394,3.4286,3.4221,3.4187,3.4175,3.4162,3.4161,3.4185,3.4217,3.4208,3.4202,3.4179,3.4139,3.4089,3.4041,3.3991,3.3912,3.3871,3.3834,3.3828,3.3774,3.3711,3.3662,3.36,3.3556,3.3503,3.3486,3.3441,3.3441,3.3422,3.341,3.3405,3.3395,3.3365,3.3302,3.3265,3.3243,3.3167,3.3082,3.3003,3.2955,3.2935,3.2913,3.2889,3.2855,3.2783,3.272,3.2657,3.2642,3.2644,3.2653,3.2679,3.2711,3.2748,3.2835,3.2903,3.2979,3.3014,3.302,3.3046,3.3073,3.3084,3.3091,3.3111,3.318,3.3241,3.3281,3.3296,3.3311,3.3322,3.3314,3.329,3.3249,3.324,3.3262,3.3276,3.3301,3.34,3.3475,3.3509,3.3512,3.3488,3.3447,3.3416,3.338,3.3333,3.332,3.333,3.3377,3.342,3.3464,3.35,3.3516,3.3526,3.3515,3.3473,3.3421,3.3397,3.336,3.3389,3.3425,3.3499,3.3615,3.3735,3.3829,3.3895,3.3909,3.3972,3.3944,3.3931,3.3927,3.3954,3.4011,3.4067,3.4105,3.4149,3.4202,3.4214,3.4202,3.4155,3.4116,3.4093,3.4084,3.4082,3.4086,3.4168,3.4256,3.4376,3.445,3.4506,3.4533,3.4539,3.4561,3.4582,3.4577,3.4625,3.4731,3.4817,3.4866,3.4892,3.4933,3.4958,3.4969,3.496,3.4924,3.4932,3.4937,3.5008,3.5085,3.5163,3.5233,3.5322,3.5399,3.5471,3.5533,3.5596,3.5625,3.5604,3.5589,3.5619,3.5656,3.5733,3.5848,3.5959,3.6073,3.6187,3.63,3.6351,3.6418,3.6458,3.65,3.6568,3.6641,3.6715,3.6807,3.6884,3.6966,3.7054,3.7141,3.7217,3.7292,3.736,3.7386,3.7404,3.7389,3.7421,3.7509,3.7574,3.7647,3.7725,3.7767,3.7821,3.7861,3.7898,3.798,3.8113,3.8244,3.8344,3.8489,3.8626,3.8706,3.8794,3.8828,3.8858,3.8856,3.8859,3.8847,3.8848,3.886,3.8873,3.8863,3.888,3.888,3.8902,3.8925,3.8939,3.8956,3.8969,3.8981,3.9004,3.9081,3.9129,3.9192,3.9289,3.9344,3.9356,3.9356,3.9364,3.9333,3.9287,3.926,3.926,3.9292,3.9322,3.9361,3.938,3.9418,3.945,3.944,3.9427,3.9394,3.9366,3.938,3.9379,3.9369,3.9407,3.946,3.9548,3.9597,3.9606,3.9593,3.9527,3.946,3.94,3.9276,3.9213,3.9192,3.9153,3.914,3.9107,3.9095,3.9087,3.9042,3.8962,3.8909,3.8889,3.8901,3.8952,3.904,3.9121,3.9252,3.9329,3.9404,3.9453,3.945,3.9478,3.9491,3.9438,3.94,3.9388,3.9376,3.9393,3.9413,3.9443,3.9452,3.9436,3.9417,3.9392,3.9361,3.9327,3.9314,3.9296,3.9302,3.9349,3.9418,3.9486,3.9527,3.9547,3.9584,3.9611,3.9644,3.9615,3.9572,3.9519,3.9468,3.9439,3.9446,3.9398,3.9405,3.9331,3.9294,3.9212,3.9127,3.9074,3.9008,3.8971,3.8944,3.8975,3.9033,3.911,3.9163,3.919,3.9202,3.9195,3.9205,3.9157,3.9111,3.9062,3.9009,3.8959,3.8947,3.8982,3.8972,3.8946,3.8897,3.8865,3.8811,3.8759,3.8747,3.8742,3.8769,3.879,3.8852,3.8918,3.8977,3.9016,3.904,3.9026,3.899,3.8985,3.897,3.8971,3.8971,3.8992,3.9055,3.909,3.9163,3.9228,3.9266,3.9283,3.9305,3.9352,3.939,3.941,3.9427,3.9472,3.9498,3.9583,3.9596,3.9619,3.9648,3.9651,3.9671,3.9662,3.9654,3.9666,3.9684,3.9696,3.9733,3.9754,3.9788,3.9838,3.9885,3.9919,3.9959,3.9983,4.0014,4.003,4.0045,4.0069,4.0148,4.0259,4.0322,4.0369,4.0361,4.0335,4.03,4.0278,4.0234,4.023,4.0283,4.0312,4.0374,4.0414,4.0457,4.0518,4.0558,4.056,4.0555,4.056,4.0623,4.0727,4.0857,4.0966,4.1051,4.1117,4.1172,4.1221,4.126,4.1258,4.1241,4.128,4.1289,4.1295,4.1372,4.1465,4.1553,4.1626,4.1722,4.1797,4.1862,4.1883,4.1892,4.1933,4.201,4.2094,4.2161,4.2259,4.2387,4.2533,4.2646,4.2738,4.2752,4.2804,4.2882,4.2932,4.2975,4.2977,4.302,4.3041,4.3071,4.31,4.3128,4.314,4.316,4.3132,4.3138,4.3182,4.3208,4.323,4.3222,4.3231,4.3281,4.3343,4.3348,4.3356,4.3324,4.3295,4.3211,4.3143,4.303,4.2975,4.2971,4.2961,4.2948,4.2929,4.289,4.2846,4.2817,4.2779,4.2748,4.2708,4.2645,4.2577,4.2545,4.2584,4.2606,4.2645,4.2678,4.2677,4.268,4.2681,4.2678,4.2633,4.2587,4.2535,4.2462,4.2423,4.2421,4.2414,4.237,4.2342,4.2271,4.2192,4.2161,4.2175,4.2177,4.2185,4.2196,4.2251,4.2296,4.2354,4.2379,4.2409,4.2446,4.2482,4.2507,4.249,4.246,4.237,4.2282,4.2235,4.2202,4.2185,4.2152,4.2114,4.2093,4.2046,4.2035,4.2027,4.2012,4.1949,4.1903,4.1904,4.193,4.1961,4.1979,4.1983,4.1974,4.1979,4.1943,4.1931,4.1908,4.1837,4.1779,4.1705,4.1653,4.1638,4.1634,4.1576,4.1527,4.1452,4.137,4.1301,4.12,4.1135,4.1058,4.1054,4.1058,4.1044,4.1015,4.095,4.0856,4.0781,4.0707,4.0583,4.048,4.0358,4.0305,4.0241,4.0155,4.0089,4.0005,3.9947,3.9867,3.9769,3.9664,3.9594,3.9507,3.9448,3.9389,3.9319,3.9305,3.9311,3.9318,3.9297,3.9244,3.9192,3.9155,3.91,3.9005,3.89,3.8868,3.8832,3.88,3.8729,3.8687,3.8618,3.8556,3.8464,3.8348,3.8248,3.8159,3.8079,3.8046,3.8016,3.8008,3.8031,3.8037,3.803,3.7959,3.7871,3.776,3.7617,3.7505,3.7468,3.7437,3.741,3.7386,3.7366,3.7329,3.7286,3.7265,3.7195,3.7095,3.7021,3.6961,3.6909,3.6873,3.6868,3.6866,3.689,3.6904,3.6856,3.6786,3.6698,3.662,3.6517,3.6409,3.6299,3.622,3.6159,3.6125,3.6083,3.6037,3.5975,3.5904,3.5837,3.5749,3.5691,3.5643,3.5611,3.557,3.5539,3.5555,3.5612,3.5587,3.553,3.5494,3.5488,3.5439,3.5373,3.5293,3.5199,3.5153,3.5113,3.5093,3.5072,3.5081,3.505,3.505,3.5044,3.4981,3.4937,3.489,3.4881,3.4883,3.4913,3.493,3.4971,3.5007,3.5012,3.5013,3.5011,3.5006,3.4917,3.4825,3.4734,3.4653,3.4624,3.4621,3.4587,3.4572,3.4602,3.4596,3.4559,3.4554,3.4553,3.452,3.4499,3.4518,3.4595,3.4655,3.4733,3.477,3.4711,3.4643,3.4556,3.4454,3.4353,3.4238,3.4152,3.4096,3.4072,3.4058,3.4011,3.3973,3.3905,3.3839,3.3818,3.3827,3.3856,3.3899,3.3951,3.399,3.4059,3.4093,3.4155,3.4203,3.4225,3.4268,3.4306,3.4332,3.4329,3.4301,3.4291,3.4291,3.4317,3.4345,3.4346,3.4375,3.4357,3.4336,3.4349,3.4383,3.4426,3.4449,3.4447,3.4441,3.4499,3.4593,3.4698,3.4833,3.4911,3.4967,3.4995,3.5003,3.4967,3.4922,3.4886,3.4872,3.4872,3.486,3.4822,3.477,3.4744,3.4716,3.4682,3.4637,3.4595,3.4554,3.4554,3.4582,3.463,3.4725,3.4839,3.4947,3.4993,3.5015,3.5044,3.5039,3.5027,3.4962,3.4927,3.4895,3.4948,3.4983,3.5026,3.5092,3.5156,3.5222,3.529,3.5342,3.5428,3.5481,3.5546,3.5622,3.5706,3.5805,3.585,3.5939,3.6001,3.6032,3.6075,3.6095,3.6099,3.6102,3.6073,3.6065,3.6106,3.613,3.613,3.6111,3.612,3.6132,3.61,3.6065,3.6038,3.6002,3.5968,3.5986,3.6004,3.6016,3.6062,3.6116,3.6121,3.6121,3.6133,3.6134,3.6117,3.6082,3.6036,3.6003,3.6049,3.6108,3.616,3.6155,3.6171,3.6184,3.617,3.6134,3.6082,3.604,3.6021,3.6021,3.6044,3.6061,3.6089,3.6124,3.6138,3.6143,3.6167,3.6176,3.6203,3.6193,3.6134,3.6116,3.6112,3.6113,3.6123,3.6165,3.6185,3.6204,3.6235,3.6213,3.6173,3.6178,3.6141,3.6105,3.6114,3.611,3.6128,3.618,3.6198,3.6232,3.6212,3.6172,3.6138,3.6091,3.6042,3.6053,3.6082,3.6123,3.6152,3.616,3.6172,3.6166,3.6163,3.6174,3.6176,3.6131,3.6146,3.6153,3.616,3.6174,3.6224,3.6253,3.6214,3.6181,3.6132,3.6053,3.5948,3.591,3.5859,3.5845,3.5871,3.5897,3.5922,3.5964,3.5988,3.5993,3.598,3.5973,3.597,3.5948,3.5951,3.5983,3.6029,3.6111,3.6183,3.6248,3.6271,3.6247,3.6185,3.6145,3.6112,3.6096,3.6089,3.6132,3.6207,3.6211,3.6207,3.6226,3.6235,3.6212,3.6141,3.6065,3.5975,3.5888,3.5845,3.5784,3.5787,3.5836,3.5897,3.5906,3.5881,3.5857,3.5838,3.5823,3.5762,3.5669,3.556,3.5454,3.5414,3.5407,3.542,3.5434,3.5452,3.5433,3.541,3.5401,3.5364,3.5355,3.5376,3.5444,3.5523,3.5608,3.5696,3.5795,3.5877,3.5933,3.5977,3.5993,3.5988,3.5942,3.5881,3.5831,3.584,3.5847,3.5845,3.5817,3.5788,3.579,3.5751,3.5716,3.5622,3.5565,3.5525,3.5482,3.5435,3.54,3.5362,3.5333,3.5287,3.5244,3.5213,3.5179,3.5135,3.5044,3.4985,3.4912,3.4897,3.4899,3.4912,3.4858,3.4793,3.4729,3.4659,3.4581,3.45,3.4454,3.444,3.4472,3.4563,3.4618,3.4685,3.4768,3.4829,3.4895,3.492,3.4927,3.4908,3.4893,3.4847,3.482,3.4834,3.4827,3.4837,3.4787,3.4756,3.4718,3.4693,3.4648,3.4603,3.4522,3.4491,3.4522,3.4552,3.461,3.467,3.4742,3.4776,3.48,3.4818,3.4812,3.4816,3.4797,3.4786,3.4745,3.4747,3.477,3.4724,3.4723,3.4699,3.4684,3.4706,3.4713,3.4709,3.4679,3.4658,3.4677,3.4719,3.4757,3.4795,3.4858,3.4879,3.4859,3.4874,3.4875,3.4867,3.4852,3.4808,3.4747,3.4715,3.4678,3.4676,3.4733,3.4795,3.4849,3.4873,3.4826,3.4786,3.4732,3.4717,3.4718,3.4749,3.4809,3.4862,3.4923,3.4955,3.4958,3.4932,3.4891,3.4812,3.4758,3.4729,3.473,3.4766,3.477,3.4791,3.4804,3.4798,3.4783,3.4746,3.4695,3.4647,3.4591,3.4549,3.451,3.4468,3.4487,3.453,3.455,3.4509,3.4484,3.4426,3.433,3.428,3.4226,3.4187,3.4167,3.4162,3.4203,3.4266,3.4293,3.428,3.4249,3.4186,3.4077,3.3967,3.3889,3.3841,3.3783,3.3755,3.3793,3.3832,3.3846,3.3855,3.385,3.3819,3.3805,3.3757,3.3674,3.3545,3.3435,3.3385,3.3341,3.33,3.3255,3.3224,3.3192,3.315,3.3081,3.2988,3.2894,3.2797,3.2716,3.2654,3.2653,3.2629,3.258,3.2534,3.2489,3.2438,3.2372,3.2272,3.216,3.2065,3.1958,3.1894,3.1849,3.1814,3.1754,3.1706,3.1657,3.1593,3.1505,3.1406,3.1333,3.125,3.1221,3.1212,3.1203,3.1215,3.1227,3.1211,3.1172,3.111,3.1022,3.0947,3.0877,3.0815,3.0726,3.0605,3.0544,3.047,3.0356,3.0275,3.0236,3.0201,3.017,3.0094,3.0029,2.9956,2.9923,2.9937,2.9958,3.001,3.0061,3.0071,3.0037,2.9997,2.9909,2.9795,2.9717,2.965,2.9585,2.9531,2.9474,2.9462,2.9434,2.941,2.9371,2.9346,2.928,2.9216,2.9162,2.9091,2.9061,2.9026,2.9026,2.9049,2.9099,2.9104,2.9102,2.9072,2.9022,2.8958,2.8845,2.8746,2.8675,2.8664,2.8645,2.8582,2.854,2.8489,2.8452,2.8395,2.8363,2.8325,2.8298,2.8279,2.8264,2.8276,2.8278,2.826,2.8236,2.8219,2.8207,2.8171,2.8101,2.8009,2.7907,2.7802,2.7705,2.7673,2.7674,2.7649,2.7644,2.7635,2.762,2.7585,2.7559,2.7523,2.751,2.7468,2.7407,2.7316,2.7258,2.7208,2.7193,2.717,2.716,2.7122,2.7057,2.6971,2.6873,2.677,2.6673,2.6642,2.6669,2.6655,2.6633,2.6612,2.6571,2.6508,2.644,2.6381,2.6336,2.6272,2.6243,2.6227,2.621,2.6235,2.6256,2.627,2.6253,2.6225,2.6195,2.6187,2.6141,2.6093,2.6052,2.6054,2.6028,2.6046,2.6062,2.6054,2.6021,2.5962,2.5884,2.5787,2.5664,2.5555,2.5478,2.5434,2.5438,2.5445,2.5453,2.5442,2.5448,2.5433,2.5408,2.5376,2.5311,2.5217,2.5153,2.511,2.5088,2.5074,2.5045,2.5013,2.498,2.4962,2.497,2.4962,2.4949,2.4943,2.4991,2.5025,2.5069,2.5143,2.5228,2.5278,2.531,2.5327,2.5325,2.5305,2.5282,2.5271,2.5259,2.5281,2.5322,2.5348,2.5365,2.5391,2.5393,2.5384,2.5377,2.5357,2.5317,2.5298,2.5311,2.5323,2.5345,2.5446,2.5539,2.5573,2.5579,2.5573,2.557,2.5539,2.551,2.547,2.5431,2.5447,2.5453,2.5468,2.5489,2.55,2.5513,2.5505,2.5498,2.5514,2.5505,2.5499,2.5533,2.5576,2.5597,2.5651,2.5699,2.5735,2.5749,2.5742,2.5748,2.5704,2.5638,2.5589,2.5557,2.5541,2.5561,2.5558,2.5581,2.5575,2.556,2.5519,2.5465,2.5436,2.5408,2.5375,2.535,2.5345,2.5353,2.5388,2.5434,2.5486,2.5528,2.555,2.5549,2.5541,2.5503,2.5437,2.5386,2.5357,2.535,2.5329,2.5301,2.5298,2.532,2.5325,2.5305,2.5262,2.5218,2.521,2.5167,2.514,2.5149,2.5175,2.5195,2.5182,2.516,2.5193,2.5186,2.5155,2.5124,2.5087,2.506,2.5068,2.5065,2.5064,2.506,2.5066,2.5064,2.5068,2.5063,2.5045,2.5005,2.4981,2.4965,2.4952,2.4945,2.4982,2.503,2.5075,2.5098,2.5094,2.5071,2.5046,2.5016,2.5007,2.4982,2.4975,2.4972,2.498,2.5003,2.5026,2.505,2.508,2.5106,2.5091,2.5034,2.5029,2.5045,2.5068,2.5119,2.5183,2.5224,2.5223,2.5245,2.5253,2.523,2.521,2.5197,2.5181,2.5154,2.5152,2.5162,2.5186,2.5222,2.5241,2.5243,2.5219,2.5225,2.5191,2.518,2.5146,2.515,2.516,2.5161,2.518,2.5208,2.5239,2.525,2.5243,2.5234,2.5198,2.5137,2.5084,2.5053,2.5048,2.5024,2.5029,2.5038,2.5019,2.501,2.502,2.502,2.5034,2.506,2.5095,2.5125,2.5151,2.5189,2.5253,2.5295,2.5323,2.5368,2.5386,2.5339,2.5293,2.5232,2.5169,2.5114,2.5108,2.5124,2.5173,2.517,2.5174,2.5181,2.5198,2.5228,2.5248,2.5258,2.524,2.5237,2.5251,2.5297,2.5362,2.5416,2.5448,2.5488,2.5481,2.5449,2.5411,2.5364,2.5237,2.5165,2.5193,2.5223,2.5277,2.5304,2.5332,2.5321,2.5326,2.5331,2.5312,2.5317,2.5326,2.5334,2.5377,2.5449,2.5503,2.5542,2.5565,2.5567,2.5572,2.5577,2.555,2.5545,2.5495,2.5455,2.5452,2.5448,2.547,2.5487,2.551,2.5558,2.5579,2.5596,2.5627,2.5631,2.5646,2.5687,2.5734,2.5799,2.5888,2.5954,2.5961,2.5965,2.597,2.5963,2.594,2.5922,2.5885,2.5843,2.5793,2.5766,2.5751,2.5755,2.5787,2.5834,2.585,2.5835,2.5812,2.5785,2.5773,2.5799,2.579,2.5789,2.5811,2.5827,2.5841,2.5873,2.5874,2.5874,2.5853,2.58,2.5764,2.5745,2.5753,2.5752,2.5723,2.5701,2.5718,2.5709,2.5704,2.5696,2.5659,2.5637,2.5618,2.5606,2.5587,2.562,2.5638,2.5661,2.5681,2.5713,2.5725,2.5708,2.5668,2.5642,2.5584,2.5514,2.549,2.5467,2.5465,2.5462,2.547,2.5469,2.5446,2.5436,2.5417,2.5386,2.536,2.5351,2.5328,2.5321,2.5319,2.5284,2.5254,2.5246,2.523,2.5228,2.5209,2.5157,2.507,2.4991,2.497,2.493,2.4917,2.4925,2.4922,2.49,2.4886,2.489,2.488,2.4893,2.4902,2.4899,2.4915,2.4953,2.5005,2.5032,2.5054,2.5052,2.5047,2.5017,2.4982,2.4945,2.4915,2.4888,2.487,2.4883,2.4902,2.4916,2.4949,2.4972,2.4975,2.4958,2.4945,2.4962,2.4945,2.4947,2.4985,2.5028,2.5062,2.508,2.5064,2.5022,2.497,2.4944,2.4918,2.4863,2.4804,2.4767,2.4743,2.4722,2.471,2.4699,2.4699,2.4708,2.4699,2.4687,2.4668,2.4625,2.4573,2.4566,2.4549,2.4545,2.455,2.4562,2.4564,2.4531,2.4531,2.4497,2.443,2.4372,2.4312,2.4261,2.4242,2.4235,2.4254,2.4266,2.4277,2.428,2.4296,2.4301,2.4244,2.4235,2.42,2.418,2.4173,2.421,2.4271,2.4297,2.4296,2.4295,2.4276,2.4244,2.4191,2.4115,2.4049,2.3989,2.3949,2.3939,2.3927,2.3903,2.3887,2.3859,2.3855,2.383,2.3808,2.3798,2.3787,2.376,2.3753,2.3743,2.374,2.3735,2.3715,2.373,2.3738,2.3712,2.3668,2.3605,2.3516,2.3465,2.3427,2.3413,2.3436,2.3465,2.3495,2.3493,2.3475,2.347,2.3469,2.3476,2.3485,2.3499,2.3496,2.3494,2.353,2.3569,2.36,2.3626,2.3643,2.3624,2.3611,2.3577,2.3541,2.3505,2.3494,2.3471,2.3476,2.3504,2.3562,2.36,2.3596,2.3572,2.3554,2.3534,2.3542,2.355,2.3562,2.361,2.3672,2.3725,2.3796,2.3834,2.3871,2.3892,2.3932,2.3948,2.3958,2.394,2.394,2.3926,2.3934,2.3949,2.3993,2.4006,2.4024,2.4042,2.4016,2.4003,2.4018,2.4051,2.4089,2.4155,2.4214,2.4257,2.4277,2.4293,2.4308,2.4317,2.4353,2.4357,2.4335,2.4329,2.4322,2.4333,2.436,2.4376,2.4412,2.4426,2.4477,2.4497,2.4507,2.4525,2.4558,2.4603,2.4658,2.4701,2.4712,2.4704,2.4691,2.4693,2.4713,2.4719,2.4685,2.4626,2.455,2.4505,2.4488,2.4508,2.4533,2.4538,2.4539,2.4551,2.4562,2.4558,2.4544,2.451,2.45,2.4484,2.4457,2.4455,2.4477,2.4506,2.4508,2.4495,2.451,2.4494,2.4446,2.4391,2.434,2.432,2.4328,2.4354,2.4353,2.4332,2.4312,2.4307,2.4306,2.4291,2.4279,2.4245,2.4205,2.4182,2.4174,2.4172,2.4187,2.4193,2.4176,2.4162,2.4136,2.4139,2.4141,2.4097,2.4043,2.3999,2.3945,2.3929,2.392,2.3906,2.392,2.3913,2.3887,2.3868,2.3828,2.3812,2.3764,2.3738,2.3721,2.372,2.373,2.3718,2.37,2.3641,2.3617,2.3635,2.3628,2.3588,2.3506,2.3455,2.3433,2.3412,2.3394,2.3409,2.3421,2.3398,2.3376,2.3388,2.3389,2.3385,2.3391,2.3386,2.3381,2.3398,2.3436,2.3487,2.3507,2.351,2.3489,2.3465,2.3426,2.3378,2.3321,2.3294,2.3275,2.3227,2.3198,2.317,2.3157,2.3129,2.3107,2.3072,2.3059,2.3049,2.301,2.2971,2.2924,2.2903,2.29,2.2919,2.2941,2.2927,2.2908,2.2882,2.2843,2.2786,2.2703,2.264,2.2597,2.2581,2.2566,2.2551,2.254,2.255,2.2537,2.2546,2.2539,2.2541,2.2538,2.2547,2.2549,2.2565,2.2615,2.2672,2.2709,2.2717,2.268,2.2662,2.2615,2.2552,2.2492,2.2455,2.2415,2.2394,2.2363,2.2361,2.2371,2.2339,2.2334,2.2336,2.2321,2.2311,2.2297,2.2302,2.229,2.2311,2.2339,2.2353,2.2377,2.2395,2.2399,2.2379,2.2353,2.2314,2.2291,2.2255,2.2245,2.2274,2.227,2.2251,2.2227,2.2223,2.2228,2.2232,2.2246,2.2251,2.2241,2.2248,2.2241,2.2278,2.2309,2.2351,2.2364,2.2357,2.2316,2.2249,2.2172,2.212,2.2094,2.2086,2.2066,2.2047,2.2023,2.1985,2.198,2.1991,2.2017,2.2015,2.1992,2.197,2.1953,2.196,2.1966,2.1982,2.1995,2.2001,2.2016,2.2043,2.2028,2.202,2.2004,2.1975,2.1964,2.1984,2.1999,2.1999,2.1976,2.1975,2.1977,2.1981,2.1993,2.1983,2.1962,2.1926,2.1921,2.1912,2.1929,2.196,2.2004,2.2025,2.2036,2.203,2.2037,2.2034,2.2021,2.2013,2.201,2.1996,2.199,2.1995,2.1996,2.1971,2.1967,2.1978,2.1987,2.1966,2.1961,2.1947,2.195,2.1967,2.1974,2.2026,2.2082,2.2118,2.2154,2.2165,2.2187,2.2205,2.2225,2.2235,2.2244,2.2221,2.2225,2.2245,2.2249,2.2222,2.22,2.2177,2.216,2.2152,2.214,2.2123,2.2126,2.2111,2.2103,2.2136,2.2203,2.2257,2.2304,2.233,2.2331,2.2342,2.2348,2.2332,2.2295,2.225,2.2204,2.2199,2.2205,2.2207,2.2208,2.2208,2.2202,2.2148,2.2124,2.2123,2.2098,2.2106,2.2116,2.2154,2.2211,2.2246,2.2275,2.227,2.2266,2.2271,2.2298,2.2292,2.2283,2.2262,2.2232,2.2226,2.223,2.2242,2.2264,2.2306,2.2338,2.2348,2.2355,2.2357,2.237,2.2374,2.241,2.2446,2.2499,2.2519,2.2556,2.2581,2.2591,2.2589,2.2579,2.255,2.2481,2.2426,2.2416,2.2421,2.245,2.2482,2.2506,2.2536,2.2555,2.2555,2.2559,2.2569,2.2583,2.258,2.2559,2.2586,2.2635,2.2666,2.2692,2.2718,2.2749,2.276,2.2738,2.2699,2.2656,2.262,2.2615,2.262,2.2601,2.2613,2.2655,2.2675,2.2665,2.2667,2.2673,2.2655,2.2658,2.2679,2.2704,2.2739,2.2786,2.2838,2.2871,2.2903,2.2934,2.2912,2.2889,2.2847,2.281,2.2809,2.283,2.286,2.2907,2.2955,2.2989,2.302,2.3031,2.3051,2.3093,2.3124,2.3145,2.3182,2.3253,2.3343,2.3414,2.3454,2.3501,2.352,2.3541,2.3557,2.3582,2.3601,2.3615,2.3624,2.3649,2.3685,2.3746,2.3784,2.385,2.3894,2.3915,2.391,2.3907,2.3933,2.3989,2.4054,2.4132,2.4207,2.4284,2.435,2.441,2.4448,2.4482,2.4522,2.4564,2.4589,2.4567,2.4565,2.4582,2.4644,2.4695,2.478,2.4866,2.4923,2.4975,2.5046,2.5116,2.5208,2.5293,2.5373,2.5461,2.5547,2.5642,2.5749,2.5856,2.592,2.5952,2.5964,2.5974,2.5952,2.5939,2.5933,2.5928,2.5945,2.5967,2.5989,2.6007,2.6027,2.6008,2.6027,2.6036,2.6035,2.6031,2.6058,2.6099,2.6193,2.6301,2.6386,2.6428,2.6474,2.6495,2.6516,2.6532,2.6553,2.654,2.6499,2.6482,2.6469,2.6483,2.6485,2.6506,2.6512,2.6534,2.6554,2.6599,2.6647,2.668,2.6766,2.6882,2.6995,2.71,2.7186,2.722,2.726,2.7305,2.7317,2.7339,2.7348,2.7317,2.7314,2.7347,2.7434,2.7478,2.7511,2.7509,2.7535,2.7566,2.7581,2.7586,2.7581,2.759,2.7623,2.7688,2.7761,2.7849,2.7918,2.7958,2.797,2.7986,2.7988,2.7967,2.7956,2.7955,2.7965,2.797,2.7966,2.798,2.8006,2.8013,2.8067,2.8127,2.8178,2.82,2.822,2.8249,2.8306,2.8408,2.8498,2.8554,2.861,2.8626,2.8635,2.8639,2.865,2.8667,2.8652,2.8623,2.865,2.8663,2.8678,2.8709,2.8718,2.8787,2.8856,2.89,2.895,2.8977,2.9015,2.9098,2.9182,2.925,2.9326,2.941,2.9467,2.9471,2.948,2.9491,2.9495,2.9496,2.9496,2.95,2.9495,2.9497,2.9497,2.9477,2.9518,2.9538,2.9558,2.9567,2.9557,2.9545,2.9553,2.957,2.9609,2.9692,2.9793,2.989,2.996,3,3.0015,3.0027,3.0043,3.0036,3.001,2.996,2.9941,2.9953,2.9981,3.001,3.0029,3.0049,3.0053,3.0056,3.0066,3.0069,3.0051,3.0051,3.0103,3.0115,3.0136,3.0191,3.023,3.0272,3.0304,3.0332,3.0338,3.0314,3.0292,3.0259,3.0244,3.0249,3.03,3.0332,3.0381,3.0422,3.0435,3.0467,3.0525,3.0575,3.0599,3.0637,3.0684,3.0757,3.0852,3.0907,3.0933,3.0939,3.0896,3.0892,3.0877,3.0849,3.0834,3.08,3.0762,3.076,3.0778,3.0828,3.0891,3.0941,3.0973,3.0973,3.0992,3.102,3.1041,3.1065,3.1135,3.1208,3.1316,3.143,3.1514,3.1594,3.1652,3.1708,3.174,3.1784,3.176,3.1745,3.1759,3.1814,3.1845,3.19,3.1952,3.1969,3.1963,3.1957,3.197,3.1999,3.205,3.2098,3.2154,3.2218,3.2335,3.244,3.2502,3.2532,3.252,3.2503,3.2462,3.2387,3.2346,3.2331,3.2348,3.2393,3.2436,3.2471,3.2499,3.2493,3.2503,3.2517,3.2574,3.2633,3.2698,3.2781,3.285,3.294,3.3035,3.309,3.3114,3.3156,3.3194,3.3197,3.3168,3.3106,3.3042,3.3022,3.3031,3.3061,3.3105,3.3154,3.323,3.3305,3.335,3.3401,3.3458,3.3509,3.3555,3.3568,3.36,3.3677,3.3712,3.3752,3.3779,3.3769,3.3756,3.3741,3.3685,3.359,3.3528,3.351,3.3515,3.3538,3.3559,3.3579,3.3611,3.362,3.3643,3.3666,3.3673,3.369,3.3692,3.3689,3.3725,3.3783,3.3833,3.3912,3.4006,3.4077,3.4083,3.4059,3.4009,3.3936,3.3873,3.3842,3.3812,3.3829,3.3831,3.3865,3.3885,3.391,3.3929,3.3922,3.3924,3.3947,3.3953,3.4,3.4049,3.4112,3.4189,3.4267,3.4359,3.4456,3.4528,3.4562,3.4553,3.4495,3.4422,3.4353,3.4297,3.4274,3.4289,3.4302,3.4297,3.4264,3.4238,3.4232,3.423,3.4194,3.4192,3.4224,3.4294,3.4377,3.446,3.4518,3.4543,3.4544,3.4529,3.45,3.4441,3.4412,3.4392,3.4344,3.4315,3.4292,3.4267,3.4246,3.4226,3.4229,3.4206,3.4192,3.4193,3.4187,3.4177,3.419,3.4199,3.4222,3.4244,3.4267,3.4259,3.4229,3.4203,3.4151,3.4041,3.3905,3.3766,3.367,3.3616,3.3607,3.3612,3.3569,3.3553,3.3528,3.3475,3.3414,3.3365,3.332,3.3318,3.3285,3.329,3.3331,3.3385,3.344,3.3454,3.3461,3.3442,3.3416,3.3378,3.3333,3.323,3.3167,3.3145,3.3113,3.312,3.3107,3.3097,3.306,3.3023,3.2972,3.2918,3.2872,3.2867,3.2865,3.2889,3.2988,3.3067,3.3105,3.3113,3.3104,3.3075,3.3016,3.2968,3.292,3.2833,3.2731,3.2692,3.2688,3.2714,3.2757,3.279,3.2834,3.2807,3.2764,3.2709,3.2665,3.264,3.2617,3.262,3.2676,3.2717,3.2765,3.2759,3.269,3.2565,3.2453,3.2364,3.2275,3.2189,3.2176,3.2204,3.2211,3.2222,3.2249,3.2263,3.2279,3.2285,3.2235,3.2187,3.2148,3.2099,3.2055,3.2007,3.199,3.198,3.1939,3.1882,3.1817,3.1777,3.1746,3.1675,3.1571,3.1492,3.1409,3.1337,3.132,3.1317,3.1336,3.1376,3.1397,3.1399,3.136,3.1292,3.125,3.1226,3.1205,3.1163,3.1161,3.1173,3.1152,3.1143,3.1126,3.1105,3.1071,3.1021,3.0937,3.0866,3.079,3.0698,3.0614,3.0573,3.0557,3.0539,3.0509,3.0463,3.0405,3.0375,3.0354,3.0332,3.0323,3.038,3.0439,3.0475,3.0512,3.0535,3.0498,3.0493,3.0447,3.0359,3.0288,3.0221,3.0167,3.0115,3.0059,3,2.9982,2.9982,3.0007,3.0039,3.0064,3.0092,3.0107,3.0128,3.016,3.0211,3.0313,3.0379,3.0456,3.0505,3.0562,3.0554,3.0504,3.0453,3.0363,3.0293,3.0254,3.027,3.0298,3.0345,3.0368,3.0413,3.0443,3.045,3.0448,3.0437,3.0445,3.0465,3.0463,3.0485,3.0531,3.0599,3.0665,3.0713,3.0727,3.0699,3.0677,3.0638,3.0575,3.0562,3.0588,3.0615,3.0646,3.0674,3.0714,3.0767,3.0811,3.0852,3.0886,3.0895,3.0903,3.0928,3.0977,3.1026,3.1087,3.1183,3.1304,3.1403,3.1458,3.1461,3.1458,3.1442,3.1407,3.1351,3.1341,3.1369,3.1409,3.1441,3.1467,3.1464,3.145,3.1443,3.142,3.1378,3.1343,3.1319,3.1316,3.1346,3.1394,3.1476,3.1547,3.1631,3.1675,3.1695,3.1689,3.1653,3.159,3.1545,3.1577,3.1626,3.1661,3.1681,3.1735,3.1762,3.1763,3.1771,3.1771,3.1761,3.174,3.1712,3.1696,3.1672,3.1669,3.1718,3.175,3.1798,3.1824,3.1815,3.1827,3.181,3.1758,3.172,3.1683,3.1635,3.1635,3.1663,3.1708,3.1749,3.1781,3.1786,3.1755,3.1706,3.165,3.1624,3.1634,3.1687,3.1741,3.1796,3.1856,3.1908,3.1935,3.1962,3.1942,3.1943,3.1903,3.1865,3.1846,3.1809,3.1791,3.1798,3.1821,3.1878,3.1882,3.1897,3.1926,3.1934,3.1948,3.2015,3.2085,3.2112,3.2158,3.2213,3.2289,3.2335,3.2353,3.2352,3.2344,3.2345,3.2318,3.2288,3.228,3.2274,3.2265,3.2273,3.2289,3.2302,3.2305,3.2301,3.2278,3.2276,3.2297,3.2344,3.24,3.2459,3.254,3.2645,3.2715,3.2741,3.2751,3.2765,3.2734,3.2633,3.253,3.2465,3.2421,3.2407,3.244,3.2443,3.246,3.2496,3.2533,3.255,3.2563,3.2531,3.2498,3.2531,3.2572,3.2631,3.2686,3.2743,3.2791,3.2786,3.2771,3.2722,3.2679,3.2609,3.2503,3.2444,3.2415,3.2415,3.2425,3.2473,3.2491,3.2485,3.25,3.2515,3.2523,3.25,3.2507,3.2542,3.2593,3.2671,3.2757,3.2831,3.2907,3.2961,3.2972,3.2965,3.2944,3.2885,3.2837,3.2805,3.2824,3.2881,3.293,3.3,3.3053,3.3101,3.3127,3.3138,3.3123,3.3123,3.3147,3.3183,3.3236,3.3328,3.344,3.3558,3.3677,3.376,3.3821,3.3826,3.3826,3.3797,3.3774,3.3712,3.3684,3.3687,3.3711,3.3749,3.3807,3.3825,3.3829,3.3837,3.3827,3.379,3.376,3.3763,3.3788,3.3852,3.3937,3.3987,3.4045,3.4123,3.422,3.4257,3.4304,3.4301,3.4271,3.4227,3.4195,3.4133,3.4129,3.4143,3.4173,3.4239,3.425,3.4267,3.4245,3.421,3.4186,3.423,3.4261,3.4311,3.436,3.4394,3.4449,3.4489,3.4518,3.4524,3.4516,3.4521,3.4496,3.4469,3.446,3.4439,3.4441,3.4475,3.4493,3.4533,3.4601,3.4641,3.4685,3.4721,3.4757,3.48,3.4834,3.4882,3.4969,3.506,3.5118,3.5195,3.5255,3.5251,3.5246,3.5201,3.5161,3.514,3.5141,3.5164,3.5192,3.5205,3.5255,3.5294,3.5328,3.537,3.5396,3.5432,3.547,3.5526,3.5599,3.5686,3.582,3.5924,3.6012,3.6084,3.6098,3.6054,3.5975,3.5917,3.5865,3.5827,3.5791,3.5852,3.5924,3.5995,3.6057,3.6111,3.6161,3.6188,3.6224,3.622,3.625,3.6304,3.6388,3.6499,3.6608,3.6746,3.686,3.6909,3.6921,3.6909,3.6861,3.681,3.6766,3.6692,3.6707,3.6782,3.6885,3.6967,3.7046,3.7151,3.7235,3.7279,3.7313,3.7327,3.7358,3.7421,3.7496,3.7587,3.7672,3.7754,3.7821,3.7876,3.7914,3.7903,3.7865,3.7809,3.7757,3.769,3.7688,3.7758,3.7839,3.7916,3.7973,3.8041,3.8115,3.8152,3.8174,3.8185,3.8192,3.8198,3.8266,3.8347,3.8427,3.849,3.853,3.8561,3.8552,3.8514,3.8463,3.8373,3.8274,3.8232,3.8199,3.8232,3.8264,3.829,3.8344,3.8395,3.8414,3.841,3.8369,3.8302,3.829,3.8261,3.8281,3.8371,3.8435,3.8481,3.8512,3.8501,3.8481,3.8422,3.8377,3.8265,3.8168,3.8071,3.7959,3.7915,3.7874,3.789,3.7915,3.7945,3.7956,3.798,3.7968,3.7923,3.7875,3.7865,3.7853,3.7892,3.7961,3.8021,3.8069,3.8117,3.8127,3.8129,3.8105,3.8048,3.797,3.795,3.7942,3.7911,3.7881,3.7899,3.7903,3.7886,3.793,3.7945,3.7954,3.7966,3.7965,3.7962,3.7991,3.8007,3.8079,3.8134,3.8172,3.8196,3.8192,3.8147,3.8098,3.8043,3.8013,3.7986,3.7992,3.8044,3.811,3.817,3.8214,3.8259,3.8307,3.8341,3.8371,3.8386,3.8415,3.8457,3.8516,3.8593,3.8636,3.8687,3.8743,3.8774,3.8773,3.8741,3.8702,3.8647,3.8566,3.852,3.8513,3.8535,3.8569,3.8648,3.867,3.8691,3.8716,3.8705,3.8695,3.8651,3.8632,3.8648,3.8687,3.8728,3.8837,3.8921,3.8997,3.9054,3.908,3.9068,3.9023,3.8942,3.887,3.882,3.8806,3.8855,3.8956,3.903,3.9089,3.9141,3.9186,3.9224,3.925,3.922,3.9188,3.9186,3.921,3.9275,3.9363,3.9446,3.9525,3.9599,3.9614,3.9597,3.957,3.9501,3.9438,3.9371,3.9371,3.9425,3.9513,3.958,3.9631,3.9659,3.9677,3.9699,3.9663,3.9621,3.9565,3.9582,3.9612,3.9652,3.9702,3.9767,3.9824,3.9843,3.9855,3.9823,3.9777,3.973,3.9665,3.9622,3.9627,3.9694,3.979,3.9857,3.993,3.9984,3.9995,4.001,3.9964,3.9891,3.9846,3.9819,3.9885,3.9929,3.9988,4.005,4.012,4.016,4.0202,4.0203,4.0185,4.0151,4.0148,4.0146,4.0162,4.0192,4.0244,4.0295,4.0357,4.0418,4.0475,4.052,4.0539,4.0506,4.0506,4.0567,4.063,4.0685,4.0736,4.0792,4.0855,4.088,4.0877,4.0894,4.0856,4.0746,4.0697,4.0675,4.0698,4.0727,4.0752,4.079,4.0838,4.0929,4.097,4.0995,4.1058,4.1079,4.113,4.1175,4.1227,4.1292,4.1342,4.1388,4.1401,4.141,4.1405,4.1357,4.1327,4.1252,4.117,4.1116,4.1099,4.1148,4.1199,4.1228,4.1241,4.1262,4.1274,4.1273,4.126,4.1247,4.1243,4.1255,4.129,4.1366,4.1405,4.1454,4.1498,4.151,4.153,4.1504,4.1437,4.1355,4.1267,4.1175,4.1165,4.1213,4.1268,4.1305,4.1332,4.1355,4.1361,4.1378,4.1378,4.131,4.1239,4.1235,4.1263,4.1325,4.1389,4.1458,4.1502,4.155,4.155,4.1528,4.1486,4.1424,4.1366,4.1313,4.1302,4.1346,4.1417,4.1482,4.1551,4.1585,4.1614,4.1612,4.1596,4.1543,4.1508,4.149,4.1562,4.1662,4.1708,4.1795,4.1855,4.19,4.1897,4.1891,4.1876,4.1851,4.1783,4.172,4.1695,4.174,4.1794,4.183,4.1825,4.1833,4.1834,4.1815,4.1799,4.174,4.1677,4.1653,4.1665,4.1712,4.1758,4.1801,4.1836,4.1846,4.1849,4.1825,4.1833,4.1777,4.1704,4.1647,4.1613,4.1627,4.1695,4.173,4.1745,4.1768,4.1766,4.1758,4.1727,4.168,4.164,4.1668,4.1725,4.1825,4.1905,4.1981,4.2069,4.2108,4.2138,4.2114,4.2081,4.2016,4.1964,4.1932,4.1927,4.1949,4.1979,4.204,4.2104,4.2144,4.2203,4.2239,4.2196,4.2144,4.2095,4.2073,4.2092,4.2182,4.2308,4.2405,4.2504,4.2596,4.2646,4.268,4.2628,4.2598,4.2577,4.2581,4.2562,4.2584,4.2617,4.268,4.274,4.2795,4.2798,4.2796,4.2777,4.2802,4.2841,4.2912,4.3003,4.3124,4.3245,4.3335,4.342,4.3497,4.3547,4.3542,4.3543,4.3565,4.3601,4.3648,4.3702,4.3811,4.3938,4.403,4.4141,4.4244,4.4328,4.438,4.4396,4.4437,4.448,4.4555,4.464,4.474,4.4881,4.5033,4.5128,4.5204,4.5258,4.5297,4.5315,4.5341,4.5385,4.5426,4.5551,4.5714,4.5881,4.6038,4.6134,4.6245,4.6331,4.6403,4.6439,4.6426,4.644,4.6514,4.6655,4.6835,4.7009,4.7194,4.7325,4.7462,4.7552,4.7607,4.7652,4.7675,4.7699,4.776,4.7849,4.8005,4.8154,4.8313,4.8473,4.8606,4.8718,4.8842,4.889,4.8936,4.9008,4.9125,4.9268,4.9475,4.9645,4.9827,4.9944,5.007,5.0191,5.0264,5.0331,5.036,5.0389,5.0423,5.0515,5.0649,5.0804,5.091,5.0983,5.1035,5.109,5.1127,5.1147,5.114,5.1119,5.1148,5.1246,5.1382,5.1556,5.1685,5.1816,5.1942,5.2054,5.2132,5.213,5.2132,5.2182,5.2201,5.2248,5.2347,5.2495,5.2612,5.2689,5.2754,5.2813,5.2863,5.2904,5.2894,5.292,5.2976,5.3098,5.3192,5.3299,5.3421,5.349,5.3574,5.3596,5.3633,5.3629,5.3608,5.3601,5.3586,5.3585,5.3609,5.3681,5.3731,5.3784,5.3855,5.3934,5.4003,5.4046,5.4045,5.4049,5.4102,5.4162,5.4243,5.4325,5.439,5.4463,5.4519,5.453,5.448,5.4431,5.438,5.4329,5.4288,5.4246,5.425,5.4277,5.4312,5.4357,5.4397,5.4452,5.4474,5.4491,5.4509,5.454,5.4587,5.4634,5.4716,5.4767,5.4803,5.4872,5.4902,5.4923,5.4913,5.4851,5.4757,5.4656,5.4582,5.4539,5.4558,5.4579,5.4606,5.4652,5.4676,5.4661,5.4634,5.461,5.4563,5.4528,5.4513,5.4557,5.4604,5.4656,5.4708,5.479,5.4823,5.4798,5.4723,5.464,5.4494,5.4383,5.426,5.4194,5.4197,5.4235,5.4273,5.4235,5.4236,5.4234,5.4217,5.422,5.4189,5.4148,5.417,5.4197,5.4249,5.427,5.4338,5.4359,5.4379,5.4364,5.4341,5.4258,5.4148,5.4029,5.3912,5.3841,5.3858,5.387,5.3845,5.3827,5.3802,5.3783,5.3776,5.3688,5.3617,5.3553,5.3525,5.3554,5.3606,5.3645,5.3724,5.3772,5.3797,5.3798,5.3738,5.3671,5.354,5.342,5.3312,5.3272,5.3272,5.3296,5.3332,5.3315,5.3298,5.3288,5.3248,5.3212,5.315,5.3064,5.3037,5.3037,5.3066,5.3068,5.3056,5.3093,5.3061,5.303,5.2937,5.2863,5.2714,5.263,5.2494,5.2464,5.2459,5.2464,5.244,5.2421,5.2407,5.2368,5.2332,5.2265,5.2145,5.2053,5.2037,5.2065,5.2123,5.2127,5.2156,5.2155,5.2172,5.2196,5.2166,5.2066,5.1932,5.1773,5.1678,5.1607,5.1522,5.1454,5.1423,5.1418,5.141,5.1354,5.1355,5.1312,5.1231,5.1159,5.1126,5.1154,5.1148,5.1149,5.1146,5.113,5.1136,5.1144,5.1124,5.105,5.0993,5.0923,5.0881,5.0838,5.082,5.0837,5.0865,5.0923,5.0972,5.0976,5.0979,5.1008,5.1012,5.0993,5.104,5.1043,5.1082,5.1081,5.1114,5.1104,5.1093,5.1041,5.0976,5.0921,5.0864,5.0805,5.0745,5.0721,5.0755,5.0829,5.0885,5.0909,5.0933,5.0982,5.1017,5.1032,5.1068,5.1095,5.113,5.1167,5.1222,5.1241,5.1258,5.1263,5.1243,5.116,5.1059,5.0955,5.0809,5.0686,5.0606,5.0539,5.0571,5.06,5.0624,5.0643,5.0696,5.0709,5.0716,5.0714,5.0655,5.0634,5.066,5.0645,5.0691,5.0779,5.081,5.0836,5.087,5.0859,5.0822,5.0694,5.0557,5.0453,5.038,5.0311,5.028,5.0288,5.0345,5.0369,5.0404,5.0404,5.0411,5.0404,5.0362,5.0302,5.0289,5.039,5.0447,5.0477,5.0518,5.0498,5.0506,5.0486,5.0439,5.0347,5.0293,5.0247,5.021,5.0223,5.0285,5.0404,5.0474,5.0543,5.0567,5.0595,5.0574,5.0554,5.0475,5.0425,5.0457,5.0539,5.0614,5.0651,5.0714,5.0787,5.0821,5.0785,5.0723,5.067,5.0581,5.0539,5.0455,5.0435,5.0454,5.0497,5.0575,5.0569,5.0564,5.0565,5.0526,5.0478,5.0366,5.0309,5.031,5.0355,5.0398,5.0402,5.0469,5.0503,5.0501,5.0475,5.0416,5.0331,5.024,5.0163,5.0092,5.001,4.9993,4.9979,5.0003,4.9992,5.004,5.0051,5.0076,5.002,4.9975,4.9918,4.9969,4.9982,4.9997,5.0006,5.0007,5.0019,5.0029,5.0008,4.9938,4.9869,4.9789,4.9765,4.9746,4.971,4.9696,4.9681,4.9716,4.9743,4.9839,4.9875,4.9903,4.9905,4.9912,4.9958,4.9969,5.005,5.0109,5.02,5.022,5.0248,5.0281,5.0264,5.0257,5.0205,5.0202,5.0181,5.0201,5.0232,5.028,5.0318,5.0345,5.0382,5.0403,5.0399,5.0366,5.0366,5.0342,5.0337,5.0363,5.0388,5.0431,5.049,5.0569,5.0623,5.0706,5.072,5.0737,5.0746,5.071,5.0725,5.0714,5.0748,5.0805,5.0915,5.1035,5.1119,5.117,5.1196,5.1222,5.1192,5.1144,5.1069,5.1063,5.1132,5.1191,5.1258,5.1311,5.1351,5.1385,5.1362,5.134,5.1289,5.1225,5.1199,5.1172,5.1138,5.1137,5.1226,5.1295,5.1366,5.1435,5.1504,5.1547,5.1575,5.1538,5.1541,5.1568,5.1624,5.163,5.1685,5.1745,5.1775,5.1801,5.1806,5.1775,5.1756,5.167,5.1587,5.1549,5.1523,5.1519,5.1551,5.1609,5.1677,5.1744,5.1804,5.1845,5.1854,5.1828,5.1802,5.1789,5.1814,5.1842,5.1874,5.1921,5.1964,5.1969,5.1968,5.1923,5.1784,5.1661,5.1562,5.1471,5.1386,5.1308,5.1256,5.1221,5.1217,5.1147,5.1103,5.1025,5.0948,5.0849,5.0714,5.0635,5.0595,5.0615,5.0615,5.0637,5.0647,5.0678,5.0667,5.062,5.0527,5.0442,5.0395,5.0302,5.0239,5.0168,5.0171,5.0199,5.0223,5.0245,5.0259,5.029,5.0273,5.0244,5.0227,5.019,5.0239,5.0285,5.0375,5.0446,5.0491,5.0557,5.0563,5.0514,5.0462,5.0392,5.0363,5.0311,5.0264,5.0253,5.0286,5.0296,5.0331,5.0341,5.0383,5.0424,5.0476,5.0483,5.0511,5.0549,5.0642,5.0692,5.0735,5.0805,5.0896,5.0979,5.1058,5.1041,5.1016,5.0975,5.0961,5.0972,5.0956,5.0999,5.1076,5.1159,5.1208,5.1225,5.1266,5.1318,5.1375,5.1414,5.1455,5.1493,5.1543,5.1573,5.1659,5.1737,5.1794,5.1874,5.1886,5.1882,5.1789,5.1725,5.1688,5.1667,5.1669,5.1702,5.1803,5.1876,5.194,5.1937,5.1957,5.1939,5.1919,5.1859,5.182,5.1819,5.1904,5.2002,5.2114,5.2264,5.24,5.2519,5.2584,5.2554,5.2514,5.2449,5.2381,5.2304,5.2256,5.223,5.2274,5.2267,5.2274,5.228,5.2262,5.226,5.221,5.2183,5.2129,5.2099,5.2075,5.2078,5.2159,5.223,5.2313,5.2365,5.241,5.2395,5.2313,5.2263,5.2173,5.2132,5.2126,5.2148,5.2224,5.228,5.2333,5.237,5.2397,5.2405,5.2408,5.243,5.2417,5.2455,5.2503,5.2558,5.262,5.2697,5.2788,5.2851,5.284,5.283,5.2798,5.2756,5.2713,5.265,5.2641,5.266,5.2701,5.2735,5.2769,5.28,5.2821,5.283,5.2818,5.2821,5.284,5.2824,5.2871,5.2958,5.3022,5.3072,5.3119,5.317,5.323,5.321,5.3172,5.3152,5.3153,5.3173,5.3188,5.3224,5.3276,5.3334,5.3415,5.3507,5.3608,5.3651,5.3725,5.379,5.3899,5.3982,5.4093,5.4224,5.4365,5.4482,5.4621,5.4707,5.4811,5.49,5.4935,5.4946,5.498,5.5004,5.5034,5.5056,5.5109,5.5154,5.5213,5.5262,5.529,5.5324,5.5347,5.5392,5.5443,5.5535,5.5609,5.572,5.5793,5.5827,5.5885,5.5914,5.5894,5.5867,5.5798,5.5745,5.5638,5.5555,5.55,5.5475,5.5473,5.5474,5.5463,5.5487,5.5479,5.5436,5.5408,5.5415,5.5521,5.5617,5.5673,5.5752,5.5849,5.5964,5.6008,5.6086,5.6109,5.6111,5.6053,5.6003,5.5979,5.5939,5.591,5.59,5.5936,5.6022,5.6107,5.6198,5.6296,5.6314,5.6355,5.6352,5.6362,5.641,5.6524,5.6676,5.6821,5.6949,5.7078,5.72,5.7296,5.7336,5.7365,5.739,5.738,5.7398,5.7427,5.7476,5.7609,5.7778,5.7927,5.8034,5.8098,5.8152,5.8218,5.8298,5.8332,5.8408,5.8515,5.8688,5.8838,5.9015,5.919,5.9368,5.9458,5.9514,5.9496,5.9481,5.9461,5.9406,5.9354,5.9362,5.9437,5.9554,5.9675,5.9785,5.9912,6.0035,6.0138,6.0221,6.032,6.0433,6.0559,6.0693,6.0862,6.1,6.1151,6.1295,6.1406,6.146,6.1509,6.1576,6.1615,6.1664,6.1709,6.1797,6.1932,6.2109,6.2302,6.2453,6.2586,6.269,6.279,6.2858,6.2956,6.3102,6.3269,6.3509,6.3715,6.395,6.42,6.4423,6.4602,6.4737,6.4838,6.495,6.5052,6.5152,6.5237,6.5336,6.5484,6.5646,6.5838,6.6049,6.6245,6.6428,6.6547,6.6686,6.6849,6.7045,6.7277,6.7548,6.7788,6.8035,6.8293,6.8473,6.8635,6.8799,6.8913,6.8996,6.9102,6.9214,6.9333,6.9467,6.9588,6.9758,6.994,7.0135,7.0319,7.0486,7.0635,7.0797,7.0968,7.1179,7.1407,7.1632,7.1822,7.206,7.2276,7.247,7.2603,7.2738,7.282,7.2897,7.2983,7.3061,7.3121,7.3229,7.3383,7.3545,7.37,7.3824,7.3924,7.4065,7.418,7.4289,7.4404,7.4551,7.4659,7.4805,7.4957,7.5116,7.5272,7.5369,7.5455,7.5443,7.5452,7.542,7.5414,7.5458,7.5464,7.5556,7.5717,7.5888,7.6073,7.622,7.6385,7.6559,7.673,7.6877,7.7012,7.7175,7.7376,7.758,7.7818,7.8067,7.8304,7.8478,7.8497,7.8507,7.8566,7.8626,7.866,7.8716,7.8809,7.8926,7.9091,7.926,7.942,7.9563,7.9666,7.9777,7.988,7.9979,8.009,8.0149,8.0271,8.0399,8.052,8.0654,8.0816,8.0952,8.102,8.104,8.0991,8.0926,8.0821,8.071,8.0643,8.0603,8.0614,8.0676,8.0703,8.0708,8.0693,8.069,8.0696,8.0696,8.0666,8.0624,8.0653,8.0713,8.081,8.0883,8.0941,8.0936,8.0924,8.0857,8.0771,8.0655,8.0563,8.0458,8.0366,8.0311,8.034,8.0414,8.049,8.0548,8.0607,8.0646,8.0688,8.0726,8.077,8.0831,8.0911,8.0992,8.1088,8.117,8.1273,8.1357,8.139,8.1401,8.14,8.138,8.1326,8.1313,8.1298,8.1276,8.1305,8.1352,8.1428,8.1475,8.1521,8.1576,8.1635,8.1663,8.167,8.1686,8.1717,8.1779,8.1871,8.1978,8.2076,8.2126,8.2102,8.2034,8.1962,8.1825,8.1695,8.1573,8.1458,8.1346,8.1268,8.1194,8.1164,8.1131,8.1117,8.1075,8.1054,8.1064,8.1088,8.1118,8.1099,8.1105,8.1097,8.1115,8.116,8.1115,8.1037,8.0873,8.0698,8.0518,8.0347,8.0203,8.0055,7.9992,7.994,7.9917,7.9894,7.9876,7.9857,7.9872,7.9868,7.9877,7.9909,7.9933,7.9979,8.0009,8.0065,8.0113,8.0132,8.0132,8.0111,8.0012,7.9884,7.976,7.9639,7.9529,7.9422,7.934,7.9303,7.9266,7.9242,7.9205,7.9158,7.913,7.9055,7.8975,7.8863,7.8782,7.875,7.8749,7.8761,7.8754,7.8787,7.8774,7.8707,7.8595,7.8481,7.8349,7.8198,7.8081,7.7961,7.7908,7.7931,7.7972,7.7986,7.7999,7.7988,7.799,7.8002,7.7981,7.7928,7.7919,7.7935,7.7948,7.7983,7.8,7.8025,7.8009,7.7967,7.7873,7.773,7.7551,7.74,7.7236,7.7056,7.6928,7.6896,7.6907,7.6866,7.6813,7.6772,7.6703,7.6637,7.6582,7.6497,7.6435,7.639,7.6401,7.6464,7.6501,7.655,7.6552,7.6462,7.6365,7.6229,7.6106,7.5963,7.5883,7.5766,7.5725,7.5754,7.5771,7.5816,7.5867,7.5926,7.5967,7.6021,7.6041,7.605,7.6087,7.6149,7.6259,7.6406,7.6503,7.6571,7.6616,7.6608,7.6586,7.6512,7.6415,7.6308,7.6241,7.6167,7.6122,7.611,7.6111,7.6148,7.6221,7.6248,7.6284,7.6321,7.6345,7.6351,7.634,7.6337,7.6365,7.637,7.6396,7.6427,7.6395,7.6322,7.6202,7.6036,7.5879,7.5711,7.5547,7.5346,7.5157,7.5019,7.4887,7.4784,7.4717,7.4657,7.4594,7.4518,7.4432,7.4398,7.4362,7.4343,7.4308,7.4291,7.4245,7.4208,7.4135,7.405,7.3951,7.3838,7.3694,7.3539,7.3419,7.3282,7.3206,7.3194,7.3198,7.3187,7.3159,7.3164,7.3159,7.3132,7.3128,7.3148,7.3183,7.3233,7.328,7.3326,7.3402,7.341,7.3396,7.3305,7.3182,7.3072,7.294,7.2789,7.264,7.253,7.2482,7.2442,7.2476,7.2483,7.2455,7.2411,7.2386,7.236,7.2299,7.226,7.2196,7.219,7.2182,7.2164,7.2089,7.2062,7.2003,7.1903,7.1747,7.1554,7.138,7.1147,7.0949,7.0784,7.0655,7.0586,7.0555,7.0508,7.0434,7.0368,7.0283,7.02,7.0112,7.007,7.0032,7.0037,7.0077,7.0081,7.0094,7.0174,7.0255,7.0281,7.0238,7.0192,7.0124,7.0063,7.0036,6.995,6.9954,7.004,7.0129,7.0224,7.0294,7.0405,7.047,7.0533,7.055,7.0574,7.0598,7.0635,7.0732,7.0829,7.09,7.0981,7.0994,7.0976,7.0885,7.0774,7.0669,7.0564,7.0459,7.0359,7.0295,7.0307,7.0351,7.0402,7.0476,7.0481,7.0493,7.0523,7.0543,7.0543,7.054,7.0592,7.0675,7.0737,7.0791,7.0831,7.0849,7.0846,7.0785,7.0729,7.0624,7.0485,7.0382,7.0244,7.0158,7.0128,7.0148,7.0179,7.0211,7.0263,7.0288,7.0326,7.033,7.031,7.0323,7.0339,7.035,7.038,7.0424,7.0453,7.0456,7.0422,7.0323,7.0244,7.012,6.997,6.987,6.9792,6.9739,6.9714,6.9717,6.9735,6.9783,6.9843,6.9904,6.9939,7.0001,7.0067,7.0171,7.0259,7.03,7.0382,7.0479,7.0541,7.056,7.0528,7.0467,7.0424,7.0344,7.0285,7.0215,7.0171,7.0196,7.0246,7.032,7.0401,7.0493,7.0578,7.0641,7.0719,7.0803,7.09,7.1047,7.1163,7.1285,7.1411,7.154,7.1676,7.1767,7.177,7.1763,7.1721,7.1671,7.161,7.157,7.1529,7.1528,7.1575,7.1615,7.1652,7.1663,7.1717,7.172,7.1734,7.1711,7.1678,7.1646,7.1658,7.1688,7.171,7.1733,7.1774,7.1777,7.1722,7.161,7.1455,7.1317,7.1155,7.0998,7.0904,7.084,7.0862,7.0883,7.0914,7.09,7.095,7.0975,7.096,7.0965,7.0942,7.0939,7.0924,7.0993,7.1061,7.1115,7.1152,7.1198,7.1174,7.1137,7.103,7.0932,7.0845,7.0796,7.073,7.0704,7.0763,7.0877,7.0953,7.0982,7.1061,7.1079,7.1128,7.1161,7.1179,7.1197,7.1259,7.1323,7.1411,7.1471,7.1548,7.1596,7.1527,7.1414,7.1253,7.1102,7.0966,7.0838,7.0682,7.0544,7.0503,7.0486,7.045,7.0428,7.0397,7.0358,7.0312,7.0226,7.0104,7.0038,7.0006,7.0012,6.9989,6.9989,6.997,6.9982,6.9914,6.982,6.9711,6.9562,6.9412,6.931,6.9199,6.9145,6.9107,6.9122,6.9156,6.9245,6.9289,6.9346,6.9389,6.9424,6.9421,6.9404,6.9437,6.9455,6.9511,6.9554,6.9592,6.9632,6.9605,6.9559,6.9479,6.9363,6.9247,6.9149,6.9081,6.8997,6.8962,6.8965,6.8984,6.9024,6.9075,6.9145,6.9204,6.9246,6.9324,6.9415,6.9518,6.9603,6.9701,6.9789,6.9824,6.9874,6.9885,6.9856,6.9826,6.9792,6.9762,6.9736,6.9683,6.9714,6.9811,6.9945,7.0076,7.0195,7.0326,7.0394,7.0462,7.0538,7.0661,7.079,7.0915,7.101,7.1094,7.1194,7.1325,7.1397,7.1436,7.1394,7.1344,7.1313,7.1277,7.1249,7.1218,7.1249,7.1373,7.1555,7.1692,7.1845,7.1983,7.2109,7.2236,7.2335,7.2401,7.2466,7.2583,7.2676,7.2776,7.2892,7.3007,7.3094,7.3119,7.3065,7.3001,7.2902,7.281,7.2674,7.2557,7.2506,7.2512,7.2595,7.2672,7.2751,7.2831,7.2918,7.3029,7.3097,7.3171,7.323,7.3285,7.3408,7.3495,7.3581,7.3679,7.3737,7.3764,7.3728,7.368,7.3629,7.3561,7.3529,7.3512,7.3527,7.3566,7.3664,7.3795,7.3926,7.4044,7.4146,7.4245,7.4311,7.4383,7.4472,7.4571,7.4676,7.4769,7.4888,7.5005,7.5075,7.5131,7.5117,7.5131,7.5088,7.5068,7.5038,7.5024,7.5028,7.5058,7.5129,7.5257,7.5395,7.5524,7.5649,7.5749,7.5838,7.5864,7.5924,7.599,7.6088,7.6168,7.6264,7.6359,7.6431,7.6462,7.646,7.644,7.6438,7.6394,7.6393,7.6395,7.6406,7.6465,7.6604,7.673,7.6873,7.7039,7.7185,7.7353,7.7498,7.7608,7.7694,7.7807,7.7942,7.8051,7.8162,7.8275,7.8368,7.8417,7.8415,7.8395,7.8331,7.8286,7.8234,7.8188,7.8165,7.8144,7.8199,7.8283,7.8373,7.8481,7.8571,7.8675,7.8762,7.8902,7.903,7.9143,7.9204,7.9266,7.9348,7.9423,7.9503,7.9556,7.9577,7.9542,7.9528,7.9507,7.9494,7.9487,7.9478,7.9533,7.9622,7.9679,7.9778,7.9912,8.0039,8.013,8.0233,8.0323,8.0415,8.0497,8.0555,8.0659,8.0719,8.0797,8.0862,8.0872,8.0783,8.0695,8.0586,8.0452,8.0345,8.0279,8.0205,8.0161,8.0187,8.0206,8.0229,8.0264,8.0261,8.0273,8.0239,8.0174,8.0125,8.0098,8.006,8.0072,8.0086,8.0096,8.0079,8.0001,7.9884,7.9775,7.9674,7.9549,7.9411,7.9274,7.9164,7.9095,7.9059,7.9043,7.9033,7.9027,7.9009,7.8993,7.8964,7.8924,7.8833,7.8795,7.8724,7.8725,7.8718,7.867,7.86,7.8538,7.8444,7.8258,7.8123,7.7979,7.7839,7.769,7.7587,7.7504,7.7473,7.7476,7.7476,7.7478,7.7514,7.7544,7.7551,7.7516,7.743,7.7355,7.729,7.7231,7.7152,7.7023,7.6912,7.6849,7.6797,7.6758,7.6684,7.6618,7.6572,7.6521,7.6517,7.6527,7.6591,7.6648,7.6723,7.6807,7.6864,7.6898,7.6921,7.694,7.6948,7.6929,7.6894,7.6885,7.6879,7.6861,7.685,7.6793,7.6743,7.668,7.6657,7.6622,7.6583,7.6563,7.6558,7.6583,7.6648,7.6711,7.679,7.6866,7.694,7.702,7.7068,7.7112,7.7139,7.7118,7.7076,7.7033,7.6978,7.6947,7.6901,7.686,7.6769,7.6728,7.6682,7.6628,7.6598,7.6538,7.6496,7.6462,7.6463,7.6481,7.6497,7.6551,7.6599,7.6614,7.664,7.6662,7.6631,7.6649,7.6604,7.6542,7.6511,7.6437,7.6356,7.6237,7.6163,7.6069,7.596,7.5894,7.5795,7.5755,7.5735,7.5766,7.5815,7.5875,7.5975,7.6063,7.6156,7.6285,7.6369,7.6447,7.6483,7.6477,7.6476,7.6478,7.6436,7.6403,7.6374,7.626,7.6139,7.5995


==> resultFiles/hoursAggregation.tikz <==
\begin{tikzpicture}
	\begin{axis}[title={},
	compat=newest,
	xlabel={{\small (a) Hours Sum}},
	ylabel=\textsc{{MAPE}}, ylabel shift={-3pt},
	xtick={1,2,3,4,5},
	xticklabels={1,2,4,12,24},
	height=0.75\columnwidth, width=0.75\columnwidth, grid=major,
	ymin=0, ymax=55,
	legend style={font=\tiny, at={(0.7,0)},anchor=south east,legend style={draw=none},legend style={fill=none}},
	legend entries={Cluster: $1$,Cluster: $2$,Cluster: $4$,Cluster: $8$,Cluster: $16$,Cluster: $582$},
	]
	\addplot+[
	mark size=3.5pt,
	smooth,
	error bars/.cd,
	y fixed,
	y dir=both,
	y explicit
	] table [x={x}, y={swe1}, col sep=comma] {Data/mape.csv};
	\addplot+[
	mark size=3.5pt,
	dashed,
	error bars/.cd,
	y fixed,
	y dir=both,
	y explicit
	]
	table [x={x}, y={swe2}, col sep=comma] {Data/mape.csv};
	\addplot+[mark=halfcircle*,
	mark size=3.5pt,
	dashed,
	error bars/.cd,
	y fixed,
	y dir=both,
	y explicit
	]
	table [x={x}, y={swe4}, col sep=comma] {Data/mape.csv};
	\addplot+[
	mark size=3.5pt,
	dashed,
	error bars/.cd,
	y fixed,
	y dir=both,
	y explicit
	]
	table [x={x}, y={swe8}, col sep=comma] {Data/mape.csv};
	\addplot+[
	mark size=3.5pt,
	dashed,
	error bars/.cd,
	y fixed,
	y dir=both,
	y explicit
	]
	table [x={x}, y={swe16}, col sep=comma] {Data/mape.csv};
	\addplot+[mark=10-pointed star,
	mark size=3.5pt,
	dashed,
	error bars/.cd,
	y fixed,
	y dir=both,
	y explicit
	]
	table [x={x}, y={swe582}, col sep=comma] {Data/mape.csv};
	\end{axis}
	\end{tikzpicture}%
	\begin{tikzpicture}
	\begin{axis}[title={},
	compat=newest,
	xlabel={{\small (b) Hours Sum}},
%	ylabel={MAPE}, ylabel shift={-3pt},
	xtick={1,2,3,4,5},
	xticklabels={1,2,4,12,24},
	height=0.75\columnwidth, width=0.75\columnwidth, grid=major,
	ymin=0, ymax=153,
	legend style={font=\tiny,at={(0.7,0.58)},anchor=south east,legend style={draw=none},legend style={fill=none}},
	legend entries={Cluster: $1$,Cluster: $2$,Cluster: $4$,Cluster: $8$,Cluster: $16$,Cluster: $709$},
	]
	\addplot+[
	mark size=3.5pt,
	smooth,
	error bars/.cd,
	y fixed,
	y dir=both,
	y explicit
	] table [x={x}, y={iri1}, col sep=comma] {Data/mape.csv};
	\addplot+[
	mark size=3.5pt,
	dashed,
	error bars/.cd,
	y fixed,
	y dir=both,
	y explicit
	]
	table [x={x}, y={iri2}, col sep=comma] {Data/mape.csv};
	\addplot+[mark=halfcircle*,
	mark size=3.5pt,
	dashed,
	error bars/.cd,
	y fixed,
	y dir=both,
	y explicit
	]
	table [x={x}, y={iri4}, col sep=comma] {Data/mape.csv};
	\addplot+[
	mark size=3.5pt,
	dashed,
	error bars/.cd,
	y fixed,
	y dir=both,
	y explicit
	]
	table [x={x}, y={iri8}, col sep=comma] {Data/mape.csv};
	\addplot+[
	mark size=3.5pt,
	dashed,
	error bars/.cd,
	y fixed,
	y dir=both,
	y explicit
	]
	table [x={x}, y={iri16}, col sep=comma] {Data/mape.csv};
	\addplot+[mark=10-pointed star,
	mark size=3.5pt,
	dashed,
	error bars/.cd,
	y fixed,
	y dir=both,
	y explicit
	]
	table [x={x}, y={iri709}, col sep=comma] {Data/mape.csv};
	\end{axis}
	\end{tikzpicture}%
	\begin{tikzpicture}
	\begin{axis}[title={},
	compat=newest,
	xlabel={{\small (c) Hours Sum}},
%	ylabel={MAPE}, 
%	ylabel shift={-3pt},
	xtick={1,2,3,4,5},
	xticklabels={1,2,4,12,24},
	height=0.75\columnwidth, width=0.75\columnwidth, grid=major,
	ymin=0, ymax=160,
	legend style={font=\tiny,at={(1.02,0.6)},anchor=south east,legend style={draw=none},legend style={fill=none}},
	legend entries={Cluster: $1$, Cluster: $2$, Cluster: $4$,Cluster: $8$,Cluster: $16$,Cluster: $34$},
	]
	\addplot+[
	mark size=3.5pt,
	smooth,
	error bars/.cd,
	y fixed,
	y dir=both,
	y explicit
	] table [x={x}, y={aus1}, col sep=comma] {Data/mape.csv};
	\addplot+[
	mark size=3.5pt,
	dashed,
	error bars/.cd,
	y fixed,
	y dir=both,
	y explicit
	]
	table [x={x}, y={aus2}, col sep=comma] {Data/mape.csv};
	\addplot+[mark=halfcircle*,
	mark size=3.5pt,
	dashed,
	error bars/.cd,
	y fixed,
	y dir=both,
	y explicit
	]
	table [x={x}, y={aus4}, col sep=comma] {Data/mape.csv};
	\addplot+[
	mark size=3.5pt,
	dashed,
	error bars/.cd,
	y fixed,
	y dir=both,
	y explicit
	]
	table [x={x}, y={aus8}, col sep=comma] {Data/mape.csv};
	\addplot+[
	mark size=3.5pt,
	dashed,
	error bars/.cd,
	y fixed,
	y dir=both,
	y explicit
	]
	table [x={x}, y={aus16}, col sep=comma] {Data/mape.csv};
	\addplot+[mark=10-pointed star,
	mark size=3.5pt,
	dashed,
	error bars/.cd,
	y fixed,
	y dir=both,
	y explicit
	]
	table [x={x}, y={aus34}, col sep=comma] {Data/mape.csv};
	
	\end{axis}
	%	\caption{Australia}
	\end{tikzpicture}%

==> resultFiles/runtimeData.txt <==
X	WithoutSVD	WithSVD
100	0.0311	0.0223
101	0.032	0.0258
102	0.0323	0.0225
103	0.0337	0.0216
104	0.031	0.0263
105	0.0306	0.0214
106	0.0339	0.0213
107	0.0326	0.0227
108	0.0337	0.0211
109	0.0322	0.021
110	0.0333	0.0261
111	0.031	0.0285
112	0.0316	0.0253
113	0.0337	0.0227
114	0.0323	0.0222
115	0.0336	0.0218
116	0.0361	0.0222
117	0.0317	0.024
118	0.032	0.0218
119	0.0351	0.0237
120	0.0337	0.0217
121	0.0326	0.0232
122	0.033	0.0225
123	0.0331	0.0217
124	0.0341	0.022
125	0.0332	0.0227
126	0.0331	0.0222
127	0.0334	0.0235
128	0.0337	0.0233
129	0.0346	0.0249
130	0.0342	0.0232
131	0.0345	0.0243
132	0.0348	0.0234
133	0.034	0.0237
134	0.0371	0.0251
135	0.0371	0.0231
136	0.035	0.0229
137	0.0359	0.024
138	0.0352	0.0233
139	0.0351	0.024
140	0.0354	0.0239
141	0.037	0.0247
142	0.0358	0.0232
143	0.0362	0.0259
144	0.0375	0.0248
145	0.036	0.0241
146	0.0371	0.0242
147	0.0364	0.0252
148	0.0363	0.0242
149	0.037	0.0238
150	0.038	0.0241
151	0.0405	0.0236
152	0.0396	0.0268
153	0.0377	0.0241
154	0.0378	0.0249
155	0.0383	0.0268
156	0.038	0.0241
157	0.04	0.0241
158	0.0428	0.0265
159	0.0396	0.0249
160	0.039	0.0241
161	0.0396	0.0252
162	0.0392	0.0265
163	0.041	0.0263
164	0.0423	0.0273
165	0.0409	0.0266
166	0.0408	0.0258
167	0.0398	0.0259
168	0.04	0.0258
169	0.0397	0.0266
170	0.042	0.0262
171	0.0405	0.0265
172	0.0406	0.026
173	0.0423	0.0279
174	0.0414	0.0256
175	0.0403	0.0283
176	0.0411	0.0262
177	0.0418	0.0265
178	0.0416	0.0262
179	0.0416	0.0278
180	0.0419	0.0272
181	0.0413	0.0264
182	0.0424	0.0275
183	0.0417	0.0265
184	0.0428	0.0263
185	0.0429	0.0288
186	0.0432	0.0268
187	0.0427	0.0262
188	0.0443	0.0282
189	0.0434	0.0266
190	0.0442	0.0284
191	0.0473	0.0271
192	0.0438	0.0268
193	0.0435	0.0266
194	0.0464	0.0297
195	0.0461	0.029
196	0.0452	0.028
197	0.0469	0.0275
198	0.0456	0.0272
199	0.0494	0.0273
200	0.0469	0.0291
201	0.046	0.0273
202	0.0461	0.0272
203	0.0469	0.0273
204	0.0457	0.0277
205	0.0503	0.0282
206	0.0475	0.0301
207	0.0468	0.03
208	0.0469	0.0293
209	0.0493	0.0282
210	0.0489	0.0304
211	0.0478	0.0289
212	0.0483	0.0292
213	0.0473	0.0285
214	0.0479	0.0279
215	0.0511	0.0311
216	0.0488	0.0304
217	0.0491	0.0293
218	0.0491	0.031
219	0.0488	0.0291
220	0.0491	0.0287
221	0.0489	0.0297
222	0.049	0.0303
223	0.0486	0.0301
224	0.05	0.029
225	0.0504	0.029
226	0.0507	0.0297
227	0.0521	0.03
228	0.0499	0.0293
229	0.0507	0.0313
230	0.0499	0.0304
231	0.0494	0.0298
232	0.0512	0.0301
233	0.0532	0.0296
234	0.0511	0.0296
235	0.0505	0.0294
236	0.052	0.0327
237	0.0522	0.0335
238	0.052	0.0309
239	0.0525	0.0308
240	0.0544	0.0336
241	0.0514	0.0312
242	0.0537	0.0298
243	0.0529	0.03
244	0.0532	0.0324
245	0.0544	0.0306
246	0.0512	0.0314
247	0.0525	0.0324
248	0.0553	0.0326
249	0.0537	0.0307
250	0.0545	0.0311
251	0.0556	0.0313
252	0.0538	0.0306
253	0.0539	0.0312
254	0.054	0.0311
255	0.0548	0.0332
256	0.0543	0.0319
257	0.0571	0.0343
258	0.0556	0.0348
259	0.0554	0.0332
260	0.0558	0.0317
261	0.0572	0.032
262	0.0567	0.0316
263	0.0589	0.0349
264	0.0582	0.0327
265	0.0564	0.0354
266	0.0571	0.0338
267	0.0556	0.0317
268	0.0562	0.0325
269	0.0572	0.0349
270	0.0561	0.0318
271	0.0558	0.0358
272	0.0593	0.0342
273	0.0572	0.0329
274	0.0568	0.0339
275	0.058	0.0341
276	0.0578	0.0323
277	0.0588	0.0323
278	0.0574	0.0338
279	0.0582	0.0333
280	0.0597	0.0335
281	0.0576	0.0339
282	0.0589	0.0334
283	0.0581	0.0331
284	0.0587	0.0351
285	0.0602	0.0333
286	0.0593	0.033
287	0.0602	0.036
288	0.0604	0.0353
289	0.0608	0.0348
290	0.0594	0.0338
291	0.0609	0.0339
292	0.0605	0.0345
293	0.0611	0.0344
294	0.0608	0.0335
295	0.0601	0.0338
296	0.0602	0.0344
297	0.0611	0.0333
298	0.0624	0.0332
299	0.0614	0.0352
300	0.0611	0.0346
301	0.0615	0.0341
302	0.062	0.0355
303	0.0631	0.0338
304	0.0627	0.0377
305	0.0635	0.0351
306	0.0636	0.0353
307	0.062	0.0344
308	0.0659	0.0352
309	0.0624	0.0347
310	0.0639	0.0354
311	0.0645	0.0351
312	0.0659	0.0355
313	0.0636	0.0356
314	0.0658	0.0357
315	0.0631	0.036
316	0.064	0.0355
317	0.0652	0.0361
318	0.0652	0.0362
319	0.0632	0.0375
320	0.0679	0.0367
321	0.0653	0.0365
322	0.0653	0.0369
323	0.0682	0.0375
324	0.0679	0.0381
325	0.0669	0.0366
326	0.0675	0.0396
327	0.0671	0.0362
328	0.0679	0.0392
329	0.0664	0.0382
330	0.0681	0.0422
331	0.0672	0.0371
332	0.0668	0.0414
333	0.0669	0.0369
334	0.066	0.0377
335	0.0682	0.0394
336	0.0669	0.0411
337	0.0691	0.0431
338	0.0691	0.0379
339	0.0698	0.0369
340	0.0698	0.0377
341	0.07	0.0411
342	0.0699	0.0411
343	0.0777	0.0397
344	0.0705	0.0409
345	0.0697	0.038
346	0.0711	0.0402
347	0.0697	0.0407
348	0.0701	0.0391
349	0.07	0.0392
350	0.0708	0.0389
351	0.0705	0.0398
352	0.072	0.0373
353	0.0727	0.0383
354	0.0725	0.0402
355	0.0725	0.0377
356	0.0744	0.0403
357	0.0713	0.0383
358	0.0709	0.0381
359	0.0711	0.0404
360	0.0724	0.0383
361	0.071	0.0379
362	0.0717	0.0404
363	0.0746	0.0388
364	0.0737	0.0392
365	0.0777	0.0395
366	0.0731	0.0383
367	0.0737	0.04
368	0.0747	0.0392
369	0.0744	0.0415
370	0.0722	0.0406
371	0.0724	0.0399
372	0.0741	0.0396
373	0.0745	0.0392
374	0.0734	0.0394
375	0.0749	0.0406
376	0.0733	0.04
377	0.0751	0.0408
378	0.0736	0.0413
379	0.0762	0.0402
380	0.0771	0.0416
381	0.079	0.0403
382	0.0743	0.0417
383	0.0754	0.0422
384	0.0763	0.0407
385	0.0743	0.041
386	0.0789	0.0414
387	0.0773	0.0407
388	0.0775	0.0421
389	0.0771	0.0422
390	0.0764	0.042
391	0.0798	0.0422
392	0.0774	0.0421
393	0.0787	0.0428
394	0.0789	0.0432
395	0.0828	0.0436
396	0.0797	0.0412
397	0.0827	0.0409
398	0.0808	0.0421
399	0.0786	0.0434
400	0.0789	0.0429
401	0.0807	0.0423
402	0.0807	0.0439
403	0.0792	0.0419
404	0.0807	0.0423
405	0.0864	0.0419
406	0.0812	0.0444
407	0.0859	0.0437
408	0.0807	0.0415
409	0.0849	0.0435
410	0.0859	0.0437
411	0.0826	0.0436
412	0.0861	0.0431
413	0.0866	0.0428
414	0.0877	0.0444
415	0.0815	0.0443
416	0.0866	0.0473
417	0.0855	0.0456
418	0.0821	0.0433
419	0.1213	0.046
420	0.204	0.0428
421	0.1322	0.0449
422	0.1016	0.0456
423	0.1306	0.0437
424	0.1131	0.0444
425	0.0891	0.0461
426	0.0899	0.0461
427	0.0901	0.0455
428	0.0957	0.0484
429	0.1297	0.0482
430	0.1032	0.046
431	0.1205	0.047
432	0.1333	0.0453
433	0.1492	0.0465
434	0.114	0.0471
435	0.115	0.0462
436	0.0977	0.045
437	0.0975	0.0493
438	0.1135	0.0491
439	0.1079	0.0477
440	0.1049	0.0482
441	0.104	0.0478
442	0.1284	0.0461
443	0.1138	0.0473
444	0.1297	0.0477
445	0.1009	0.0468
446	0.1079	0.0488
447	0.1052	0.049
448	0.0917	0.0496
449	0.0925	0.0469
450	0.1007	0.0502
451	0.092	0.0505
452	0.0929	0.0507
453	0.0937	0.0525
454	0.0931	0.051
455	0.0954	0.048
456	0.0941	0.0506
457	0.1006	0.0494
458	0.091	0.0483
459	0.0928	0.0492
460	0.0924	0.0484
461	0.0958	0.1285
462	0.0901	0.1131
463	0.0952	0.0591
464	0.095	0.0562
465	0.0998	0.0573
466	0.1063	0.0509
467	0.1048	0.0539
468	0.0939	0.0493
469	0.0959	0.0527
470	0.1	0.0553
471	0.1034	0.0555
472	0.0953	0.0575
473	0.0989	0.0535
474	0.0979	0.053
475	0.0947	0.0532
476	0.0985	0.0534
477	0.0925	0.0561
478	0.0956	0.0518
479	0.0947	0.0517
480	0.0977	0.0575
481	0.0993	0.1534
482	0.0964	0.0807
483	0.0962	0.0518
484	0.0943	0.0513
485	0.1117	0.0511
486	0.1218	0.0496
487	0.1142	0.0497
488	0.1121	0.0547
489	0.1248	0.0497
490	0.1197	0.0519
491	0.1237	0.0511
492	0.1161	0.05
493	0.1274	0.0529
494	0.1336	0.0516
495	0.1261	0.0536
496	0.1267	0.0514
497	0.1238	0.0495
498	0.1102	0.0515
499	0.1067	0.051
500	0.1051	0.0527
501	0.0994	0.0507
502	0.0962	0.0513
503	0.1132	0.0522
504	0.1056	0.0534
505	0.1063	0.0567
506	0.0981	0.0584
507	0.0985	0.0564
508	0.101	0.0746
509	0.1063	0.0763
510	0.1023	0.077
511	0.1038	0.0537
512	0.1042	0.0519
513	0.1082	0.0526
514	0.1123	0.0565
515	0.1097	0.0583
516	0.1127	0.054
517	0.1045	0.0528
518	0.1112	0.0562
519	0.1046	0.0535
520	0.1081	0.0528
521	0.1025	0.0536
522	0.1235	0.055
523	0.1347	0.0571
524	0.1189	0.0546
525	0.1154	0.0579
526	0.1388	0.0552
527	0.1428	0.0539
528	0.1322	0.0532
529	0.1372	0.0537
530	0.138	0.0543
531	0.1218	0.0549
532	0.1177	0.0575
533	0.1301	0.0614
534	0.1368	0.0613
535	0.1326	0.0632
536	0.1359	0.0628
537	0.1266	0.0566
538	0.1659	0.0587
539	0.1527	0.0612
540	0.1306	0.0607
541	0.1279	0.0635
542	0.1112	0.0581
543	0.1087	0.0564
544	0.115	0.0621
545	0.1144	0.0607
546	0.1196	0.0587
547	0.1082	0.0624
548	0.1155	0.0646
549	0.1349	0.0613
550	0.1363	0.0566
551	0.1167	0.0553
552	0.1596	0.0575
553	0.1421	0.0586
554	0.1335	0.053
555	0.1414	0.0558
556	0.1315	0.0589
557	0.1294	0.057
558	0.1794	0.0568
559	0.1461	0.0547
560	0.1512	0.0581
561	0.1328	0.0571
562	0.1439	0.055
563	0.1309	0.0609
564	0.1347	0.055
565	0.131	0.0585
566	0.1217	0.0559
567	0.1294	0.0577
568	0.1219	0.0557
569	0.1209	0.0598
570	0.1269	0.0606
571	0.1321	0.0561
572	0.1286	0.055
573	0.1368	0.0569
574	0.1375	0.0572
575	0.1438	0.0564
576	0.1421	0.0601
577	0.1352	0.0592
578	0.1463	0.06
579	0.1411	0.0585
580	0.1381	0.0615
581	0.1397	0.0597
582	0.1403	0.0595
583	0.146	0.0604
584	0.1367	0.06
585	0.1568	0.06
586	0.1632	0.058
587	0.1847	0.0601
588	0.1942	0.0609
589	0.1874	0.0593
590	0.2084	0.0593
591	0.2126	0.062
592	0.1917	0.0602
593	0.2656	0.0588
594	0.2369	0.0672
595	0.1936	0.0601
596	0.1725	0.0602
597	0.1737	0.0614
598	0.1796	0.06
599	0.1856	0.0593
600	0.1859	0.0812
601	0.2064	0.0627
602	0.223	0.0621
603	0.2274	0.0609
604	0.2382	0.0624
605	0.1831	0.0615
606	0.1885	0.0581
607	0.238	0.0602
608	0.2285	0.0608
609	0.1907	0.0642
610	0.1677	0.0639
611	0.2216	0.0616
612	0.2602	0.0627
613	0.2951	0.0629
614	0.2517	0.0624
615	0.2193	0.0629
616	0.2585	0.0639
617	0.1778	0.0669
618	0.1776	0.0637
619	0.1551	0.0658
620	0.1505	0.0612
621	0.1512	0.0628
622	0.1443	0.061
623	0.1492	0.0661
624	0.1483	0.064
625	0.1476	0.0619
626	0.1462	0.0637
627	0.1564	0.0596
628	0.1486	0.0657
629	0.1659	0.063
630	0.1833	0.0621
631	0.1559	0.0623
632	0.1686	0.0632
633	0.1489	0.0628
634	0.1451	0.0635
635	0.1534	0.0627
636	0.1517	0.0692
637	0.1514	0.0657
638	0.1554	0.0639
639	0.1491	0.0693
640	0.1545	0.064
641	0.1521	0.0649
642	0.1557	0.0666
643	0.15	0.0671
644	0.1471	0.0643
645	0.1531	0.0641
646	0.1538	0.0646
647	0.1601	0.0648
648	0.1537	0.0655
649	0.1584	0.0651
650	0.1546	0.0664
651	0.1758	0.0671
652	0.1772	0.0657
653	0.2068	0.0651
654	0.1686	0.0634
655	0.1578	0.0683
656	0.1542	0.0653
657	0.1632	0.0667
658	0.1734	0.0673
659	0.1621	0.0686
660	0.1685	0.0688
661	0.1684	0.0688
662	0.2482	0.0672
663	0.2014	0.0687
664	0.1902	0.0664
665	0.1692	0.0669
666	0.1546	0.0673
667	0.1641	0.0711
668	0.1631	0.0704
669	0.1607	0.0653
670	0.158	0.0701
671	0.1538	0.0665
672	0.1623	0.0692
673	0.1951	0.0673
674	0.1985	0.0665
675	0.1995	0.0701
676	0.1953	0.0683
677	0.1769	0.0702
678	0.1667	0.0686
679	0.1691	0.0697
680	0.1665	0.0668
681	0.1542	0.0687
682	0.1676	0.0673
683	0.1692	0.0737
684	0.1558	0.0728
685	0.1908	0.07
686	0.1759	0.0694
687	0.1828	0.0673
688	0.1626	0.0696
689	0.1732	0.071
690	0.1728	0.069
691	0.1672	0.0731
692	0.169	0.0719
693	0.1694	0.0718
694	0.1629	0.0713
695	0.1632	0.0712
696	0.1643	0.0717
697	0.1631	0.0716
698	0.1828	0.0702
699	0.1695	0.0674
700	0.1746	0.0695
701	0.1691	0.071
702	0.1692	0.0707
703	0.1727	0.0717
704	0.1669	0.0714
705	0.1698	0.071
706	0.1678	0.0723
707	0.17	0.0708
708	0.1661	0.0727
709	0.1811	0.0733
710	0.2466	0.07
711	0.1846	0.0767
712	0.1791	0.0759
713	0.2088	0.0709
714	0.1775	0.0748
715	0.165	0.0723
716	0.1725	0.0742
717	0.1742	0.0755
718	0.1758	0.1795
719	0.1793	0.0931
720	0.1771	0.0846
721	0.1714	0.0718
722	0.1807	0.0745
723	0.1708	0.0861
724	0.1729	0.0833
725	0.1827	0.0784
726	0.182	0.0792
727	0.1782	0.0722
728	0.1843	0.0723
729	0.1722	0.0768
730	0.1782	0.0758
731	0.1846	0.0756
732	0.192	0.0749
733	0.1744	0.0732
734	0.1793	0.0754
735	0.1889	0.0759
736	0.1737	0.0807
737	0.1952	0.0744
738	0.1764	0.0768
739	0.1745	0.0756
740	0.1833	0.0742
741	0.1888	0.0741
742	0.177	0.0777
743	0.1834	0.0755
744	0.1797	0.079
745	0.1889	0.0781
746	0.1795	0.079
747	0.1853	0.0757
748	0.1818	0.0809
749	0.179	0.0869
750	0.1887	0.0737
751	0.18	0.0838
752	0.1902	0.0737
753	0.1813	0.0795
754	0.1812	0.0848
755	0.1723	0.0803
756	0.1823	0.079
757	0.1832	0.0795
758	0.1929	0.0884
759	0.1813	0.0853
760	0.1836	0.0794
761	0.1832	0.0872
762	0.1806	0.0759
763	0.1938	0.0769
764	0.1885	0.1543
765	0.1981	0.0827
766	0.1771	0.0852
767	0.1873	0.0873
768	0.2046	0.0781
769	0.1838	0.0829
770	0.1864	0.0819
771	0.2036	0.0819
772	0.194	0.0788
773	0.201	0.0819
774	0.1977	0.0818
775	0.2056	0.085
776	0.1986	0.0846
777	0.1882	0.0775
778	0.1996	0.0809
779	0.2831	0.0869
780	0.2462	0.0783
781	0.2321	0.088
782	0.2637	0.0783
783	0.2922	0.0818
784	0.2345	0.0784
785	0.1978	0.0802
786	0.1917	0.0792
787	0.1975	0.0813
788	0.1925	0.0759
789	0.204	0.0821
790	0.1916	0.0778
791	0.2183	0.0828
792	0.2007	0.0962
793	0.2	0.0872
794	0.2118	0.0851
795	0.2718	0.0831
796	0.2059	0.0823
797	0.1872	0.0814
798	0.199	0.0812
799	0.2107	0.0958
800	0.2017	0.108
801	0.1926	0.1211
802	0.2022	0.1356
803	0.1952	0.0964
804	0.2109	0.0989
805	0.2073	0.1208
806	0.1889	0.0975
807	0.2311	0.0909
808	0.1959	0.0788
809	0.1969	0.0965
810	0.2035	0.1054
811	0.2032	0.0843
812	0.1971	0.0838
813	0.1889	0.0973
814	0.1949	0.1026
815	0.2034	0.0819
816	0.199	0.0843
817	0.2146	0.0803
818	0.2045	0.0867
819	0.1977	0.0978
820	0.2145	0.0904
821	0.1974	0.0827
822	0.2158	0.0833
823	0.1988	0.0798
824	0.2108	0.0964
825	0.2287	0.0951
826	0.3352	0.0922
827	0.2053	0.0854
828	0.2181	0.0872
829	0.2152	0.0996
830	0.2112	0.0873
831	0.2066	0.0853
832	0.2202	0.0851
833	0.2021	0.091
834	0.2003	0.089
835	0.206	0.0883
836	0.2049	0.0841
837	0.2067	0.0916
838	0.2002	0.0872
839	0.2183	0.0914
840	0.2133	0.0858
841	0.2061	0.0847
842	0.2103	0.0933
843	0.2048	0.0864
844	0.2188	0.0947
845	0.2177	0.0884
846	0.234	0.0863
847	0.2282	0.0839
848	0.2131	0.0903
849	0.2214	0.0843
850	0.2202	0.0923
851	0.2124	0.0876
852	0.2318	0.09
853	0.2233	0.1008
854	0.2464	0.0895
855	0.2316	0.0886
856	0.2449	0.1031
857	0.2929	0.0956
858	0.2679	0.0892
859	0.2409	0.0925
860	0.24	0.0918
861	0.2269	0.0878
862	0.2029	0.0919
863	0.2139	0.0913
864	0.2215	0.1014
865	0.2176	0.0901
866	0.2097	0.0883
867	0.2129	0.0906
868	0.2126	0.095
869	0.2109	0.1189
870	0.2145	0.095
871	0.2228	0.0914
872	0.2125	0.0942
873	0.2173	0.0916
874	0.217	0.093
875	0.2248	0.0906
876	0.2211	0.0864
877	0.2288	0.087
878	0.2193	0.0863
879	0.2145	0.0917
880	0.2466	0.0883
881	0.2247	0.0851
882	0.2153	0.0932
883	0.2149	0.093
884	0.219	0.1041
885	0.2342	0.1064
886	0.2264	0.1033
887	0.2404	0.1178
888	0.226	0.1065
889	0.2405	0.1075
890	0.2214	0.1107
891	0.23	0.1055
892	0.2798	0.1066
893	0.2725	0.1093
894	0.2267	0.1118
895	0.2241	0.1094
896	0.2149	0.1069
897	0.2245	0.1064
898	0.2288	0.1094
899	0.2286	0.1005
900	0.2259	0.1086
901	0.2321	0.1097
902	0.2243	0.109
903	0.2208	0.1028
904	0.2404	0.108
905	0.2243	0.1064
906	0.2243	0.1163
907	0.2338	0.1101
908	0.2659	0.1152
909	0.2327	0.1129
910	0.2358	0.1084
911	0.245	0.1117
912	0.2484	0.1101
913	0.2405	0.1146
914	0.2623	0.1141
915	0.2451	0.1094
916	0.2339	0.1119
917	0.2334	0.1166
918	0.2332	0.1224
919	0.2375	0.1126
920	0.2345	0.1157
921	0.2515	0.1098
922	0.2947	0.1077
923	0.2344	0.1157
924	0.2326	0.1226
925	0.2399	0.1104
926	0.2385	0.1075
927	0.2332	0.1139
928	0.2423	0.1073
929	0.2747	0.111
930	0.2717	0.1183
931	0.2525	0.1172
932	0.2445	0.1142
933	0.2404	0.1166
934	0.2566	0.1189
935	0.2564	0.1139
936	0.2362	0.1051
937	0.2637	0.1298
938	0.2823	0.1148
939	0.265	0.126
940	0.2286	0.116
941	0.2486	0.1133
942	0.2366	0.1301
943	0.2328	0.1144
944	0.2393	0.1099
945	0.2342	0.1117
946	0.2416	0.1173
947	0.2352	0.1181
948	0.2327	0.1195
949	0.2328	0.1261
950	0.2441	0.1163
951	0.244	0.1215
952	0.2373	0.1202
953	0.2569	0.1251
954	0.2459	0.1256
955	0.2676	0.1196
956	0.2686	0.1239
957	0.2834	0.113
958	0.2518	0.114
959	0.2395	0.1128
960	0.2466	0.1242
961	0.2589	0.1279
962	0.2525	0.1294
963	0.2324	0.1143
964	0.2622	0.1243
965	0.2459	0.1224
966	0.2503	0.1251
967	0.2419	0.1167
968	0.2416	0.1255
969	0.267	0.1226
970	0.2644	0.13
971	0.2485	0.1307
972	0.2495	0.1198
973	0.3001	0.1208
974	0.2965	0.1285
975	0.2544	0.1247
976	0.2514	0.1284
977	0.2646	0.1319
978	0.2513	0.1216
979	0.2705	0.1301
980	0.2776	0.1251
981	0.2859	0.1275
982	0.2616	0.1174
983	0.2638	0.1251
984	0.2641	0.1205
985	0.2498	0.1223
986	0.2602	0.1164
987	0.2698	0.1255
988	0.2634	0.126
989	0.2632	0.1177
990	0.2782	0.1215
991	0.2656	0.1334
992	0.2641	0.1224
993	0.2891	0.1198
994	0.2972	0.1267
995	0.2831	0.1348
996	0.2961	0.1337
997	0.2562	0.1214
998	0.2688	0.1323
999	0.2761	0.1349
1000	0.2665	0.122
1001	0.2637	0.1216
1002	0.2511	0.1232
1003	0.2607	0.1273
1004	0.2597	0.1245
1005	0.2704	0.1153
1006	0.2711	0.1173
1007	0.2653	0.1241
1008	0.284	0.1176
1009	0.2599	0.1214
1010	0.2547	0.1269
1011	0.283	0.1494
1012	0.2734	0.1548
1013	0.2882	0.1306
1014	0.2616	0.1306
1015	0.2579	0.1314
1016	0.3007	0.1309
1017	0.27	0.1273
1018	0.2635	0.1245
1019	0.2616	0.1206
1020	0.274	0.1278
1021	0.3295	0.1234
1022	0.3067	0.1183
1023	0.2898	0.1226
1024	0.3426	0.1287
1025	0.3558	0.1286
1026	0.3354	0.1168
1027	0.3247	0.1225
1028	0.3245	0.126
1029	0.2667	0.1278
1030	0.2811	0.1257
1031	0.2635	0.1239
1032	0.2782	0.1297
1033	0.2816	0.1238
1034	0.2843	0.1285
1035	0.2684	0.122
1036	0.2782	0.1243
1037	0.34	0.1236
1038	0.2865	0.1285
1039	0.2892	0.1455
1040	0.2826	0.1358
1041	0.2682	0.1394
1042	0.276	0.1244
1043	0.2744	0.1259
1044	0.2653	0.1267
1045	0.2503	0.122
1046	0.2673	0.1268
1047	0.264	0.1309
1048	0.2751	0.1229
1049	0.2821	0.1275
1050	0.2629	0.1276
1051	0.2687	0.1292
1052	0.2955	0.1275
1053	0.2821	0.1341
1054	0.2951	0.1239
1055	0.2962	0.1273
1056	0.2543	0.1267
1057	0.2909	0.1289
1058	0.3025	0.1312
1059	0.2797	0.123
1060	0.2934	0.1185
1061	0.3198	0.1325
1062	0.2937	0.1286
1063	0.2917	0.1274
1064	0.3755	0.127
1065	0.3153	0.134
1066	0.3032	0.1265
1067	0.2983	0.1259
1068	0.2782	0.136
1069	0.2653	0.1312
1070	0.2714	0.1283
1071	0.2824	0.1314
1072	0.3087	0.1279
1073	0.2749	0.1286
1074	0.2864	0.1342
1075	0.3282	0.1263
1076	0.2904	0.1216
1077	0.2774	0.1286
1078	0.2881	0.1283
1079	0.296	0.1339
1080	0.2879	0.1302
1081	0.288	0.1358
1082	0.2963	0.1422
1083	0.2764	0.1339
1084	0.2981	0.1299
1085	0.3005	0.1312
1086	0.3	0.1403
1087	0.3197	0.1382
1088	0.3488	0.1437
1089	0.3023	0.1344
1090	0.2866	0.1447
1091	0.3024	0.1263
1092	0.2934	0.1559
1093	0.298	0.1528
1094	0.2995	0.1338
1095	0.3224	0.1359
1096	0.2937	0.1501
1097	0.3007	0.1401
1098	0.307	0.1763
1099	0.3126	0.1428


==> resultFiles/runtimeDataSVD.txt <==
X	singularValues	Energy
1	2706.654251	0.249414935
2	161.4681764	0.264294033
3	81.89592901	0.271840644
4	72.94556538	0.27856249
5	68.75562443	0.284898239
6	57.22254363	0.290171227
7	55.53177293	0.295288413
8	53.41683209	0.30021071
9	51.58898243	0.304964573
10	47.73202757	0.309363022
11	44.71097065	0.313483084
12	43.29652927	0.317472807
13	41.25946818	0.321274817
14	39.5327999	0.324917717
15	38.94502707	0.328506455
16	38.45649297	0.332050174
17	37.64061172	0.335518711
18	37.10297185	0.338937706
19	36.75955861	0.342325055
20	36.04666833	0.345646712
21	35.95709703	0.348960115
22	35.19137627	0.352202958
23	34.96623328	0.355425055
24	34.67929389	0.35862071
25	34.23912278	0.361775804
26	33.9397561	0.364903311
27	33.65402372	0.368004489
28	33.22315656	0.371065963
29	33.02603505	0.374109273
30	32.62810108	0.377115913
31	32.36413584	0.380098229
32	32.22750704	0.383067955
33	32.13389425	0.386029055
34	31.85552564	0.388964503
35	31.63635167	0.391879755
36	31.50549572	0.394782949
37	31.1467361	0.397653083
38	30.83407442	0.400494406
39	30.7372459	0.403326806
40	30.65240221	0.406151388
41	30.396182	0.40895236
42	30.05285434	0.411721694
43	29.84521871	0.414471895
44	29.77726119	0.417215834
45	29.6974015	0.419952414
46	29.44308646	0.422665559
47	29.33262329	0.425368525
48	29.03362211	0.428043938
49	28.8692899	0.430704208
50	28.80086044	0.433358173
51	28.56066742	0.435990004
52	28.48870851	0.438615204
53	28.28167466	0.441221327
54	28.03835708	0.443805028
55	27.88070154	0.446374201
56	27.79107189	0.448935115
57	27.59618787	0.45147807
58	27.53472087	0.454015362
59	27.39510141	0.456539787
60	27.14059432	0.45904076
61	26.93389419	0.461522686
62	26.86623699	0.463998378
63	26.76491299	0.466464732
64	26.48356074	0.468905161
65	26.38569698	0.471336571
66	26.26949252	0.473757273
67	26.18359225	0.476170059
68	26.02113787	0.478567876
69	25.88376266	0.480953034
70	25.79215795	0.48332975
71	25.58940228	0.485687783
72	25.53951781	0.488041218
73	25.42602691	0.490384196
74	25.25381016	0.492711305
75	25.14179283	0.49502809
76	25.0465154	0.497336097
77	24.79416728	0.499620849
78	24.75022766	0.501901553
79	24.58398778	0.504166938
80	24.36900855	0.506412513
81	24.33694628	0.508655133
82	24.26436709	0.510891066
83	24.01208113	0.51310375
84	23.97456427	0.515312977
85	23.8677066	0.517512358
86	23.58167046	0.51968538
87	23.33675755	0.521835834
88	23.2736485	0.523980473
89	23.19626788	0.526117981
90	23.04507351	0.528241557
91	22.95386849	0.530356728
92	22.79767694	0.532457507
93	22.58017264	0.534538243
94	22.46826685	0.536608667
95	22.2453409	0.538658548
96	22.03476508	0.540689025
97	21.94497728	0.542711228
98	21.822376	0.544722134
99	21.65517291	0.546717632
100	21.56556351	0.548704873
101	21.43148139	0.550679758
102	21.26518027	0.552639319
103	21.09645447	0.554583332
104	21.0011588	0.556518563
105	20.85358424	0.558440196
106	20.84444548	0.560360987
107	20.69336594	0.562267855
108	20.56815359	0.564163186
109	20.50324601	0.566052536
110	20.46109475	0.567938001
111	20.26200689	0.56980512
112	20.16016513	0.571662855
113	20.00574271	0.573506361
114	19.82350807	0.575333073
115	19.73124483	0.577151283
116	19.5305189	0.578950997
117	19.47911744	0.580745975
118	19.39752222	0.582533433
119	19.30603589	0.584312461
120	18.94336376	0.586058069
121	18.9173046	0.587801276
122	18.80732008	0.589534348
123	18.65058551	0.591252977
124	18.63092444	0.592969794
125	18.53510297	0.594677782
126	18.27701663	0.596361987
127	18.19815432	0.598038925
128	18.06425817	0.599703524
129	17.95360426	0.601357927
130	17.78098485	0.602996424
131	17.69827548	0.604627299
132	17.67775362	0.606256282
133	17.60639566	0.607878691
134	17.57592749	0.609498291
135	17.42459382	0.611103947
136	17.23009034	0.612691679
137	17.15514989	0.614272505
138	16.92869167	0.615832464
139	16.85396952	0.617385537
140	16.80470944	0.61893407
141	16.64099216	0.620467518
142	16.5308961	0.62199082
143	16.48054762	0.623509483
144	16.406545	0.625021326
145	16.37633602	0.626530386
146	16.33332316	0.628035482
147	16.12142557	0.629521052
148	16.04328934	0.630999422
149	15.90611032	0.632465151
150	15.85643014	0.633926302
151	15.733316	0.635376108
152	15.67434325	0.63682048
153	15.56787225	0.63825504
154	15.55107191	0.639688053
155	15.38830424	0.641106067
156	15.33284499	0.64251897
157	15.27694775	0.643926722
158	15.12918908	0.645320859
159	15.08183355	0.646710632
160	15.0608504	0.648098471
161	14.93621804	0.649474825
162	14.83261014	0.650841633
163	14.72535883	0.652198557
164	14.60010918	0.653543939
165	14.59140134	0.654888519
166	14.55025901	0.656229308
167	14.52175725	0.657567471
168	14.45666754	0.658899635
169	14.3814328	0.660224867
170	14.37262796	0.661549287
171	14.24832213	0.662862253
172	14.21898066	0.664172515
173	14.14577156	0.665476031
174	14.10614321	0.666775895
175	14.04501424	0.668070126
176	13.98477753	0.669358807
177	13.90977781	0.670640576
178	13.81643621	0.671913744
179	13.78530495	0.673184043
180	13.70094034	0.674446568
181	13.63717676	0.675703218
182	13.60166357	0.676956595
183	13.48728838	0.678199432
184	13.45681656	0.679439462
185	13.42171032	0.680676256
186	13.38626246	0.681909784
187	13.30429675	0.683135759
188	13.27325454	0.684358873
189	13.22886745	0.685577898
190	13.18580324	0.686792954
191	13.1538291	0.688005063
192	13.1274931	0.689214746
193	12.98803745	0.690411578
194	12.9596389	0.691605793
195	12.89662606	0.692794202
196	12.84153329	0.693977533
197	12.77666814	0.695154888
198	12.75355698	0.696330113
199	12.72401479	0.697502616
200	12.69880383	0.698672795
201	12.62179323	0.699835878
202	12.60769663	0.700997662
203	12.56277587	0.702155307
204	12.53209748	0.703310125
205	12.46264599	0.704458543
206	12.42716129	0.70560369
207	12.400096	0.706746344
208	12.3504486	0.707884423
209	12.32651751	0.709020297
210	12.27726415	0.710151632
211	12.25200352	0.71128064
212	12.19174746	0.712404095
213	12.17778569	0.713526263
214	12.13045683	0.71464407
215	12.09397048	0.715758515
216	12.07934375	0.716871612
217	12.05874411	0.71798281
218	11.99845883	0.719088454
219	11.97635957	0.720192061
220	11.94273717	0.72129257
221	11.89403357	0.722388591
222	11.86177478	0.723481639
223	11.83774516	0.724572473
224	11.77472716	0.7256575
225	11.75359804	0.72674058
226	11.73627373	0.727822064
227	11.72869292	0.728902849
228	11.70383658	0.729981343
229	11.64899367	0.731054784
230	11.61646896	0.732125227
231	11.57027433	0.733191414
232	11.52712246	0.734253625
233	11.50640856	0.735313926
234	11.49824194	0.736373476
235	11.4277917	0.737426533
236	11.40402762	0.7384774
237	11.37909546	0.73952597
238	11.32811446	0.740569842
239	11.30700582	0.741611769
240	11.29429447	0.742652525
241	11.2559052	0.743689743
242	11.24268843	0.744725743
243	11.19992637	0.745757803
244	11.18300229	0.746788303
245	11.17935086	0.747818467
246	11.12262715	0.748843404
247	11.10209741	0.749866449
248	11.08336294	0.750887767
249	11.07416528	0.751908238
250	11.04630413	0.752926142
251	11.0097985	0.753940682
252	10.97595024	0.754952102
253	10.9332058	0.755959584
254	10.91258124	0.756965165
255	10.90375607	0.757969933
256	10.88192399	0.75897269
257	10.86864383	0.759974222
258	10.83217004	0.760972393
259	10.81471981	0.761968957
260	10.78571038	0.762962847
261	10.73247049	0.763951831
262	10.72341481	0.764939981
263	10.69505405	0.765925517
264	10.66415107	0.766908206
265	10.65570859	0.767890117
266	10.64798462	0.768871316
267	10.61494617	0.76984947
268	10.59293785	0.770825597
269	10.55157502	0.771797912
270	10.53114691	0.772768344
271	10.51094888	0.773736916
272	10.47307063	0.774701997
273	10.45951096	0.775665828
274	10.43236273	0.776627158
275	10.41186027	0.777586598
276	10.38374054	0.778543447
277	10.36993525	0.779499024
278	10.3646683	0.780454116
279	10.32901326	0.781405922
280	10.30053762	0.782355104
281	10.28038514	0.783302429
282	10.27188377	0.784248971
283	10.24958563	0.785193458
284	10.23060487	0.786136196
285	10.20450509	0.787076529
286	10.17934268	0.788014543
287	10.1498314	0.788949838
288	10.14310542	0.789884513
289	10.11967319	0.790817029
290	10.11389918	0.791749012
291	10.10960298	0.7926806
292	10.08567051	0.793609982
293	10.06232177	0.794537213
294	10.03866611	0.795462264
295	10.00095586	0.79638384
296	9.990693158	0.797304471
297	9.978903875	0.798224015
298	9.951262463	0.799141012
299	9.943519349	0.800057295
300	9.928530557	0.800972197
301	9.906077397	0.80188503
302	9.894833191	0.802796827
303	9.872935673	0.803706606
304	9.835079616	0.804612897
305	9.81890076	0.805517697
306	9.79116195	0.806419941
307	9.782381007	0.807321375
308	9.743196995	0.808219199
309	9.728153224	0.809115637
310	9.712738501	0.810010654
311	9.701008811	0.81090459
312	9.692346808	0.811797728
313	9.657726156	0.812687676
314	9.635280692	0.813575556
315	9.617607954	0.814461807
316	9.610201886	0.815347375
317	9.584480512	0.816230574
318	9.56930336	0.817112374
319	9.559511904	0.817993271
320	9.555617632	0.81887381
321	9.521544689	0.819751209
322	9.497465051	0.820626389
323	9.48714155	0.821500617
324	9.485662614	0.82237471
325	9.45730314	0.823246189
326	9.44046798	0.824116117
327	9.422188572	0.82498436
328	9.406787377	0.825851184
329	9.383726652	0.826715883
330	9.366457511	0.827578991
331	9.357086935	0.828441235
332	9.346457237	0.8293025
333	9.325114951	0.830161798
334	9.297609375	0.831018562
335	9.286777518	0.831874327
336	9.270791737	0.83272862
337	9.230958559	0.833579241
338	9.221704105	0.83442901
339	9.19835768	0.835276628
340	9.178957411	0.836122458
341	9.167936475	0.836967272
342	9.153095629	0.837810719
343	9.147753495	0.838653673
344	9.127769261	0.839494786
345	9.106976655	0.840333983
346	9.097672622	0.841172323
347	9.093283123	0.842010258
348	9.079560237	0.842846928
349	9.048569823	0.843680743
350	9.035575969	0.844513361
351	9.022248275	0.84534475
352	9.011581252	0.846175156
353	8.989747948	0.847003551
354	8.978584537	0.847830917
355	8.949895808	0.848655639
356	8.938721995	0.849479331
357	8.931326543	0.850302342
358	8.909710569	0.851123361
359	8.887984867	0.851942378
360	8.879155017	0.852760582
361	8.869262085	0.853577874
362	8.861854071	0.854394483
363	8.844967537	0.855209536
364	8.82935961	0.856023151
365	8.809932512	0.856834976
366	8.801284145	0.857646003
367	8.778449555	0.858454927
368	8.771897832	0.859263247
369	8.750085487	0.860069557
370	8.739921519	0.86087493
371	8.710651919	0.861677606
372	8.690055742	0.862478384
373	8.677824611	0.863278035
374	8.669688891	0.864076937
375	8.658227566	0.864874782
376	8.634719752	0.865670461
377	8.622573293	0.866465021
378	8.606695751	0.867258117
379	8.592814582	0.868049935
380	8.569775805	0.86883963
381	8.544926175	0.869627034
382	8.535878319	0.870413605
383	8.534387817	0.871200039
384	8.509958842	0.871984221
385	8.495044045	0.872767029
386	8.485664457	0.873548973
387	8.465404486	0.87432905
388	8.439666463	0.875106755
389	8.436369862	0.875884156
390	8.41779418	0.876659846
391	8.410317855	0.877434847
392	8.396273527	0.878208553
393	8.383677832	0.878981099
394	8.371523124	0.879752525
395	8.354304382	0.880522364
396	8.341849126	0.881291055
397	8.322615717	0.882057974
398	8.310408629	0.882823768
399	8.290898402	0.883587765
400	8.265866673	0.884349454
401	8.249730097	0.885109657
402	8.242647329	0.885869207
403	8.224636856	0.886627098
404	8.201059628	0.887382815
405	8.189312445	0.888137451
406	8.173671711	0.888890645
407	8.167578601	0.889643277
408	8.159901023	0.890395202
409	8.147511837	0.891145986
410	8.138988219	0.891895984
411	8.126120452	0.892644796
412	8.097445436	0.893390966
413	8.079893321	0.894135518
414	8.067720136	0.894878949
415	8.061962325	0.895621849
416	8.050297674	0.896363674
417	8.033608278	0.897103962
418	8.013908216	0.897842434
419	7.990148703	0.898578716
420	7.985695259	0.899314588
421	7.968408097	0.900048868
422	7.954752683	0.900781889
423	7.940410984	0.901513588
424	7.908064257	0.902242306
425	7.898873137	0.902970178
426	7.893008188	0.903697509
427	7.874402658	0.904423126
428	7.855865409	0.905147035
429	7.846043174	0.905870038
430	7.827176377	0.906591303
431	7.820164817	0.907311922
432	7.800495581	0.908030728
433	7.795106026	0.908749038
434	7.791081508	0.909466977
435	7.770873337	0.910183053
436	7.737291637	0.910896035
437	7.720628242	0.911607482
438	7.713117871	0.912318236
439	7.699081768	0.913027698
440	7.6910712	0.91373642
441	7.673100375	0.914443487
442	7.667447044	0.915150033
443	7.652993974	0.915855248
444	7.639710822	0.916559238
445	7.628843079	0.917262227
446	7.618792578	0.917964289
447	7.602043888	0.918664808
448	7.575732726	0.919362903
449	7.565354589	0.920060041
450	7.547726814	0.920755555
451	7.544237408	0.921450748
452	7.538218475	0.922145385
453	7.516781359	0.922838048
454	7.507992078	0.9235299
455	7.502466157	0.924221243
456	7.490689208	0.924911501
457	7.472415897	0.925600076
458	7.460487364	0.926287551
459	7.446575042	0.926973744
460	7.429884916	0.927658398
461	7.416179059	0.92834179
462	7.399928118	0.929023685
463	7.386391269	0.929704332
464	7.364377815	0.930382951
465	7.355654371	0.931060765
466	7.339739094	0.931737113
467	7.334651039	0.932412993
468	7.305410736	0.933086177
469	7.297742005	0.933758656
470	7.287458592	0.934430186
471	7.275250438	0.935100592
472	7.269801344	0.935770495
473	7.250497612	0.93643862
474	7.232773373	0.937105111
475	7.217498147	0.937770195
476	7.209228804	0.938434517
477	7.191828838	0.939097235
478	7.185221205	0.939759345
479	7.157625919	0.940418911
480	7.150746557	0.941077844
481	7.138898523	0.941735685
482	7.118440339	0.942391641
483	7.099956198	0.943045893
484	7.090143144	0.943699241
485	7.087636068	0.944352358
486	7.057587566	0.945002707
487	7.0419204	0.945651611
488	7.035197272	0.946299896
489	7.02307384	0.946947064
490	7.013388939	0.947593339
491	6.994188892	0.948237845
492	6.969453455	0.948880072
493	6.960907394	0.949521511
494	6.953284298	0.950162248
495	6.938657583	0.950801637
496	6.931606537	0.951440376
497	6.910105947	0.952077134
498	6.900638067	0.95271302
499	6.883679905	0.953347342
500	6.855339565	0.953979054
501	6.840100272	0.954609361
502	6.835254202	0.955239221
503	6.825581793	0.95586819
504	6.800977757	0.956494892
505	6.783434813	0.957119978
506	6.766712797	0.957743522
507	6.754720896	0.958365962
508	6.747716622	0.958987756
509	6.718320038	0.959606841
510	6.712125517	0.960225355
511	6.70257707	0.960842989
512	6.689334024	0.961459403
513	6.672611316	0.962074277
514	6.63866366	0.962686021
515	6.629920926	0.963296961
516	6.628851489	0.963907801
517	6.607398632	0.964516665
518	6.576399	0.965122672
519	6.565885449	0.965727711
520	6.55543368	0.966331786
521	6.53391567	0.966933879
522	6.529984694	0.967535609
523	6.498948578	0.968134479
524	6.493572248	0.968732854
525	6.458981619	0.969328042
526	6.456943298	0.969923041
527	6.445816813	0.970517015
528	6.430725112	0.971109599
529	6.408920986	0.971700173
530	6.383548859	0.97228841
531	6.36545309	0.972874978
532	6.354397055	0.973460529
533	6.326427177	0.974043501
534	6.316421267	0.974625552
535	6.293883552	0.975205526
536	6.273789768	0.975783648
537	6.260701704	0.976360564
538	6.247806602	0.976936292
539	6.223643551	0.977509793
540	6.216692387	0.978082654
541	6.197975139	0.97865379
542	6.173032968	0.979222627
543	6.150126129	0.979789354
544	6.138707797	0.980355029
545	6.13373397	0.980920245
546	6.095555126	0.981481943
547	6.065044089	0.982040829
548	6.052563443	0.982598566
549	6.025257906	0.983153786
550	6.020554827	0.983708573
551	6.007876196	0.984262192
552	5.97321667	0.984812616
553	5.955184455	0.985361379
554	5.937937099	0.985908553
555	5.918014119	0.986453891
556	5.887777012	0.986996443
557	5.880031043	0.98753828
558	5.858322914	0.988078118
559	5.837930267	0.988616076
560	5.815686717	0.989151985
561	5.775920158	0.989684229
562	5.760169162	0.990215021
563	5.735044201	0.990743499
564	5.706293431	0.991269327
565	5.686925229	0.99179337
566	5.653611163	0.992314344
567	5.641973173	0.992834245
568	5.603816653	0.99335063
569	5.589428369	0.993865689
570	5.530637524	0.99437533
571	5.519310246	0.994883928
572	5.478722477	0.995388786
573	5.451957791	0.995891177
574	5.393016862	0.996388137
575	5.354952317	0.99688159
576	5.322569509	0.997372058
577	5.246760133	0.997855541
578	5.156452372	0.998330702
579	4.831494361	0.998775918
580	4.621680629	0.9992018
581	4.428956502	0.999609923
582	4.233118033	1


==> resultFiles/runtimeSVD.tikz <==
\begin{tikzpicture}
\begin{groupplot}[
      group style={group size=2 by 1,vertical sep=2cm, horizontal sep=2cm},
      height=4.5cm,width=4.5cm,
    axis x line*=bottom,
    axis y line*=left,
    enlarge x limits = 0.05,
    ymajorgrids=true,
    major grid style={dashed,draw=gray},
    % horizontal sep=12cm
    % ,ytick={10,20,30,40,50,60}
    ]
\nextgroupplot[ ylabel={Singular Values}, xlabel={(a) Value of $d$},xmin=0, xmax=600,ymin=0, ymax=35,xtick={0,150,300,450,600}
]
\addplot[
    color=black,
    mark=square,
    mark size=0.5pt,
    ]
     table[x={X}, y = {singularValues}] {resultFiles/runtimeDataSVD.txt};
\nextgroupplot[ ylabel={Cumulative Energy}, xlabel={(b) Value of $d$},xmin=0, xmax=600,ymin=0.2, ymax=1,xtick={0,150,300,450,600}
     ]
\addplot[
    color=black,
    mark=square,
    mark size=0.5pt,
    % yskip=-2cm,
    ]
     table[x={X}, y = {Energy}] {resultFiles/runtimeDataSVD.txt};
\end{groupplot}
\end{tikzpicture}

==> resultFiles/runtime_cluster.tikz <==
\begin{tikzpicture}
\begin{groupplot}[
      group style={group size=2 by 1,vertical sep=2cm},
      height=7cm,width=9cm,
    axis x line*=bottom,
    axis y line*=left,
    enlarge x limits = 0.05,
    ymajorgrids=true,
    major grid style={dashed,draw=gray},
    % legend columns = -1,
	legend entries={Without SVD, With SVD},
	legend style={at={(0.05,0.8)},anchor=south west},
% 	legend to name=commonlegend_mape_comparison,
    % ,ytick={10,20,30,40,50,60}
    ]
\nextgroupplot[ ylabel={Runtime (sec.)}, xlabel={\# of hours (rows) for clustering},xmin=99, xmax=1100,
ymin=0, ymax=0.35,
]
\addplot[
    color=black,
    mark=square,
    ]
     table[x={X}, y = {WithoutSVD}] {resultFiles/runtimeData.txt};
\addplot[
    color=red,
    mark=triangle,
    ]
     table[x={X}, y = {WithSVD}] {resultFiles/runtimeData.txt};
\end{groupplot}
\end{tikzpicture}

==> tikz_figures/results.tikz <==

    
	\begin{tikzpicture}
	\begin{axis}[title={},
	%	compat=newest,
	xlabel={{\small (a) Hours Sum}},
	ylabel={MAPE}, ylabel shift={-3pt},
	xtick={1,2,3,4,5},
	xticklabels={1,2,4,12,24},
	height=6.5cm, width=6.5cm, grid=major,
	ymin=0, ymax=110,
		legend style={font=\footnotesize, at={(1.55,0.5)},anchor=south west},
	legend columns = -1;
	%	legend entries={},
		legend entries={FMF, LSTM, Random Forest, ARIMA},
		mark repeat={2},
	legend to name=commonlegend_mape_comparison
	]
	\addplot+[
	%mark = x,
	mark size=4.5pt,
	%mark size=10pt,
	smooth,
	error bars/.cd,
	y fixed,
	y dir=both,
	y explicit
	] table [x={x}, y={swe1}, col sep=comma] {Data/mapeComparison.csv};
	\addplot+[
	mark size=4.5pt,
	dashed,
	error bars/.cd,
	y fixed,
	y dir=both,
	y explicit
	]
	table [x={x}, y={swe2}, col sep=comma] {Data/mapeComparison.csv};
	\addplot+[mark=triangle*,
	mark size=4.5pt,
	dashed,
	error bars/.cd,
	y fixed,
	y dir=both,
	y explicit
	]
	table [x={x}, y={swe4}, col sep=comma] {Data/mapeComparison.csv};
	\addplot+[
	mark size=4.5pt,
	dashed,
	error bars/.cd,
	y fixed,
	y dir=both,
	y explicit
	]
	table [x={x}, y={swe8}, col sep=comma] {Data/mapeComparison.csv};
	\end{axis}
	\end{tikzpicture}%
	
	
	\begin{tikzpicture}
	\begin{axis}[title={},
	%	compat=newest,
	xlabel={{\small (b) Hours Sum}},
	%	ylabel={MAPE}, ylabel shift={-3pt},
	xtick={1,2,3,4,5},
	xticklabels={1,2,4,12,24},
	height=6.5cm, width=6.5cm, grid=major,
	ymin=0, ymax=410,
		legend style={font=\footnotesize, at={(1.55,0.5)},anchor=south west},
% 	legend columns = -1;
		legend entries={FMF, LSTM, Random Forest, ARIMA},
	legend to name=commonlegend_mape_comparison
	]
	\addplot+[
	mark size=4.5pt,
	smooth,
	error bars/.cd,
	y fixed,
	y dir=both,
	y explicit
	] table [x={x}, y={iri1}, col sep=comma] {Data/mapeComparison.csv};
	\addplot+[
	mark size=4.5pt,
	dashed,
	error bars/.cd,
	y fixed,
	y dir=both,
	y explicit
	]
	table [x={x}, y={iri2}, col sep=comma] {Data/mapeComparison.csv};
	\addplot+[mark=triangle*,
	mark size=4.5pt,
	dashed,
	error bars/.cd,
	y fixed,
	y dir=both,
	y explicit
	]
	table [x={x}, y={iri4}, col sep=comma] {Data/mapeComparison.csv};
	\addplot+[
	mark size=4.5pt,
	dashed,
	error bars/.cd,
	y fixed,
	y dir=both,
	y explicit
	]
	table [x={x}, y={iri8}, col sep=comma] {Data/mapeComparison.csv};
	
	\end{axis}
	%	\caption{Australia}
	\end{tikzpicture}%
	
	\begin{tikzpicture}
	\begin{axis}[title={},
	%	compat=newest,
	xlabel={{\small (c) Hours Sum}},
	%	ylabel={MAPE}, ylabel shift={-3pt},
	xtick={1,2,3,4,5},
	xticklabels={1,2,4,12,24},
	height=6.5cm, width=6.5cm, grid=major,
	ymin=0, ymax=360,
		legend style={font=\footnotesize, column sep=1 ex, at={(1.55,0.75)},anchor=north east},
	legend columns = -1,
	legend entries={FMF, LSTM, RF, ARIMA},
	legend to name=commonlegend_mape_comparison,
	]
	\addplot+[
	mark size=4.5pt,
	smooth,
	error bars/.cd,
	y fixed,
	y dir=both,
	y explicit
	] table [x={x}, y={aus1}, col sep=comma] {Data/mapeComparison.csv};
	\addplot+[
	mark size=4.5pt,
	dashed,
	error bars/.cd,
	y fixed,
	y dir=both,
	y explicit
	]
	table [x={x}, y={aus2}, col sep=comma] {Data/mapeComparison.csv};
	\addplot+[mark=triangle*,
	mark size=4.5pt,
	dashed,
	error bars/.cd,
	y fixed,
	y dir=both,
	y explicit
	]
	table [x={x}, y={aus4}, col sep=comma] {Data/mapeComparison.csv};
	\addplot+[
	mark size=4.5pt,
	dashed,
	error bars/.cd,
	y fixed,
	y dir=both,
	y explicit
	]
	table [x={x}, y={aus8}, col sep=comma] {Data/mapeComparison.csv};	
	\end{axis}
	%	\caption{Australia}
	
	\end{tikzpicture}%
	\\
	\ref{commonlegend_mape_comparison}
